Theoretically Principled Federated Learning for Balancing Privacy and Utility

We propose a general learning framework for the protection mechanisms that protects privacy via distorting model parameters, which facilitates the trade-off between privacy and utility. The algorithm is applicable to arbitrary privacy measurements that maps from the distortion to a real value. It can achieve personalized utility-privacy trade-off for each model parameter, on each client, at each communication round in federated learning. Such adaptive and fine-grained protection can improve the effectiveness of privacy-preserved federated learning. Theoretically, we show that gap between the utility loss of the protection hyperparameter output by our algorithm and that of the optimal protection hyperparameter is sub-linear in the total number of iterations. The sublinearity of our algorithm indicates that the average gap between the performance of our algorithm and that of the optimal performance goes to zero when the number of iterations goes to infinity. Further, we provide the convergence rate of our proposed algorithm. We conduct empirical results on benchmark datasets to verify that our method achieves better utility than the baseline methods under the same privacy budget.

==> _paper_text.txt <==
                                                                                                               Procedia
                                                                                                               Computer
                                           Procedia Computer Science 00 (2026) 1–26                             Science


  Theoretically Principled Federated Learning for Balancing Privacy
                             and Utility

  Xiaojin Zhang * a , Wenjie Lib , Yiming Lia , Wei Chena , Shu-Tao Xiab,c , Qiang Yang†d,e
                                         a Huazhong University of Science and Technology, China
                                                      b Tsinghua University, China
                                                    c Peng Cheng Laboratory, China
                                                            d WeBank, China
                                             e The Hong Kong Polytechnic University, China




Abstract
Federated learning aims to enable collaborative model training while preserving data privacy. Distortion-based protection mechanisms
are commonly employed to achieve this objective. However, the adoption of distortion can lead to a degradation in performance.
Existing research predominantly focuses on privacy or utility independently, lacking a unified approach. In this work, we propose a
unified learning algorithm for balancing the trade-off between privacy and utility in federated learning. Our algorithm is specifically
designed for distortion-based privacy protection mechanisms and can be applied to privacy measurements that map distortion
to a scalar leakage value. By adaptively adjusting the distortion for each model parameter based on its impact on model utility,
our learning algorithm achieves a superior utility-privacy trade-off. Under the stated regularity conditions, we analyze the utility
performance of the distortion-learning procedure and the convergence behavior of the resulting perturbed federated optimization.
Experiments on MNIST and Fashion-MNIST provide empirical evidence supporting the superior utility performance of our method
compared to baseline methods, while maintaining the same privacy budget settings.

© 2011 Published by Elsevier Ltd.

Keywords: federated learning, privacy-utility trade-offs, privacy-preserving machine learning


1. Introduction

    The proliferation of extensive datasets has created a demand for distributed learning techniques. Federated learning
(FL) [22, 21, 13, 14, 12] has emerged as a promising paradigm that enables multiple participants to collaboratively
train a machine learning model while preserving the privacy of their sensitive data. FL has made notable advancements
in privacy-preserving machine learning systems, specifically in addressing the challenges posed by "semi-honest"
adversaries. These adversaries strictly adhere to the principles of the federated learning framework but aim to infer
sensitive information of other participants based on the exposed model parameters [46, 17]. The degree of statistical
dependence between private data and publicly transmitted information determines the extent to which a semi-honest
entity can deduce private data from the exchanged information. Recent research has revealed that semi-honest
adversaries can exploit the gradients of trained models to reconstruct private training images with high fidelity at the

   * National Engineering Research Center for Big Data Technology and System, Services Computing Technology and System Lab, Cluster and
Grid Computing Lab, School of Computer Science and Technology, Huazhong University of Science and Technology, Wuhan, 430074, China
   † Corresponding Author

                                                                   1
                                           / Procedia Computer Science 00 (2026) 1–26                                      2

pixel level, a phenomenon known as gradient leakage attacks. Notable examples of such attacks include DLG [47],
Inverting Gradients [8], Improved DLG [45], and GradInversion [37]. In this context, this paper aims to introduce a
theoretically principled approach to federated learning that carefully balances the trade-off between privacy and utility.
    Early attempts to address privacy attacks have involved various techniques, including homomorphic encryption
(HE) [11], differential privacy (DP) [1], and gradient compression (GC) [19]. HE and MPC offer protection for private
data without compromising model performance, but they often introduce significant computation and communication
overhead, particularly for deep neural networks. Moreover, these methods do not ensure the security of clients’ private
data after decryption during server aggregation [15]. DP and GC protect data privacy by introducing distortion, such as
adding noise or compressing shared model updates, which can lead to a substantial degradation in model performance.
To achieve a balance between privacy and performance, recent works [33, 23, 48, 28] have explored approaches that
leverage fine-grained DP or regularization to mitigate the impact of noise on model performance. However, these
protection mechanisms still require manual tuning of protection hyperparameters, necessitating significant engineering
efforts.
    In contrast, the primary contribution of this work is a novel protection mechanism that learns the distortion jointly
with the optimization of model parameters. We propose an adaptive learning algorithm designed to automatically attain
a desirable balance between privacy and utility. This algorithm dynamically adjusts the distortion for each model
parameter based on its specific impact on model performance. Furthermore, under explicit regularity conditions, we
establish an average first-order stationarity guarantee for the practical nonconvex L2 -annular projected-SGD updates
used by the PL branch, derive the O(1/M) global utility-loss gap in the convex exact-gradient regime, and characterize
the average stationarity of perturbed FedSGD. This shift from ’static configuration’ to ’dynamic learning’ offers a new,
theoretically principled approach to solving the fundamental privacy-utility trade-off in federated learning.
    Our adaptive distortion-learning framework is designed to address the limitations of traditional static distortion
strategies. The static approach, where a uniform distortion is applied for privacy, is advantageous for its simplicity
and efficiency. However, this simplicity comes at the cost of flexibility. Thestatic approach fails to consider client-
specific heterogeneity, such as differences in data distributions or privacy requirements. In contrast, our framework
adaptively personalizes the distortion for each client, achieving a superior balance by accommodating their unique
data characteristics and privacy needs. The primary advantage of this framework lies in this fine-grained optimization
and flexibility. Its main drawback is the increased computational and management complexity required to enable
this personalization, which is worthwhile for achieving a reasonable trade-off between privacy and utility in diverse
federated learning environments.

Our Contributions. First, we formulate the balance between privacy and utility as an optimization problem with
respect to distortion variables. Our objective is to identify appropriate distortion values that minimize the loss in utility
while ensuring that the potential privacy leakage remains below an acceptable threshold.
• Regarding privacy, we build upon existing privacy measurements such as information leakage [3, 41] and Kullback-
  Leibler divergence [5]. In the context of federated learning, previous studies [42, 43] introduced a privacy mea-
  surement based on Jensen–Shannon divergence, which quantifies privacy loss by comparing prior and posterior
  beliefs. However, these approaches assume prior knowledge of the distribution for private information, which is
  often impractical in real-world scenarios where raw data distributions are complex and non-trivial. In contrast, our
  proposed privacy measurement does not rely on prior distribution knowledge and is valuable for designing algorithms
  with theoretical guarantees.
• Concerning utility, we depart from previous approaches that solely consider the expected distance between the
  original model and the perturbed model [3]. Instead, our method evaluates utility loss by considering the performance
  of both the original model and the perturbed model. This direct assessment of the model’s utility adds complexity to
  the problem, presenting a more challenging optimization task.
• To evaluate the effectiveness of the proposed protection mechanisms, we draw inspiration from the concept of regret
  commonly used in learning theory [29, 16]. For the nonconvex L2 -annular PL branch, we evaluate the projected-SGD
  trajectory through first-order stationarity; when the distortion subproblem and feasible set are convex and exact
  gradients are used, we additionally quantify its utility-loss gap to an optimal distortion.

                                                               2
                                         / Procedia Computer Science 00 (2026) 1–26                                     3

Second, we propose an algorithmic framework aimed at facilitating the balance between utility and privacy in protection
mechanisms. Our approach learns parameter-wise distortions to reduce utility loss while enforcing privacy constraints.
To accomplish this, we use stochastic-gradient updates followed by an intensity-feasibility operation; this operation is
an exact Euclidean projection for the L2 -annular PL branch analyzed below.
• To address privacy constraints, we propose a learning-based protection mechanism that seeks to reduce utility loss
  over the feasible distortion region. This mechanism allows for fine-tuned balancing between privacy and utility in
  privacy-preserving federated learning. Rather than applying a standardized approach of adding the minimal possible
  noise to meet the privacy constraint, we adapt the parameter-wise distortion while respecting its prescribed intensity
  bounds.
• For the nonconvex L2 -annular projected-SGD realization used by the practical PL learner, we establish an O(1/M)
  transient rate to a first-order stationary neighborhood without requiring an unbiased implementation gradient
  (Theorem 5.1). Under the additional convex-set, convex-objective, and exact-gradient conditions, an O(1/M) utility-
  loss gap to the optimum is established as a convex-case corollary (Corollary 5.1). As a comparison, [25] formulated
  the balance between privacy and utility as optimization problems beyond the field of federated learning. However,
  the optimization problems might not be tractable in practice and they only provided a closed-form solution for some
  Boolean-valued special cases.

• We provide a convergence analysis for the perturbed FedSGD updates in our proposed framework under standard
  smoothness and stochastic-gradient assumptions. Additionally, we establish that the time-averaged expected squared
  gradient norm is bounded by a stationary neighborhood whose size depends on the stochastic-gradient variance and
  the expected squared norm of the aggregate distortion (Theorem 5.2).
• We apply our algorithm framework to various privacy measurements, including a Laplace-based distortion-to-leakage
  measurement, as well as a novel measurement that evaluates the amount of privacy leakage by examining the gap
  between estimated and true data. Empirical results obtained from benchmark datasets provide evidence that our
  method outperforms baseline methods in terms of utility at fixed budgets.


2. Related Work

Attacking and Defense Mechanisms in Federated Learning. In the field of HFL, several studies ([49, 47, 8, 45, 37])
showcase how adversaries can leverage the transmitted gradients or model information to accurately reconstruct private
data information. To protect clients’ private data, various general protection mechanisms have been proposed, including
Homomorphic Encryption (HE) [9, 39], Differential Privacy (DP) [10, 30, 1], and Gradient Compression (GC) [24].
However, these mechanisms have their limitations. HE and MPC incur significant computation and communication
overheads, while DP and GC can cause a degradation in model performance. Consequently, considerable efforts
have been devoted to preserving data privacy while maintaining satisfactory model performance. For instance, some
approaches ([33, 23]) employ record-level client DP, while others ([48]) allocate layer-wise noise to conserve privacy
budget. Another approach proposed by [28] leverages a perturbation regularizer to mitigate the impact of noise on
model performance. Additionally, [34] utilizes split learning to protect privacy and employs a generative neural network
to compensate for performance loss.

Balance between Privacy and Utility. The optimal balance between privacy and utility in federated learning can be
mathematically expressed as a constrained optimization problem. The objective is to minimize the loss in utility while
adhering to a predefined constraint on privacy leakage [40, 43, 44]. Previous studies have explored different aspects of
balance between privacy and utility. For instance, [4] demonstrated balance between privacy and convergence rate in
locally private settings. [25] demonstrated that the optimal trade-off can be addressed through linear programming.
However, they only furnished a closed-form solution exclusively applicable to a particular binary scenario. Asymptotic
results on the rate-distortion-equivocation region with an increasing number of sampled data were investigated by
[26, 35, 27]. [27] quantified utility using accuracy and privacy using entropy. By leveraging rate-distortion theory, they
defined a utility-privacy balance region for independent and identically distributed datasets. However, extending the
quantification of utility-privacy trade-offs to general scenarios still presents a challenging open problem. In a unified
                                                             3
                                           / Procedia Computer Science 00 (2026) 1–26                                              4

privacy-distortion framework, distortion was measured by computing the expected Hamming distance between the
inputs and outputs [32]. Additionally, they evaluated privacy leakage using DP, identifiability, and mutual-information
as separate measurements. They also established the relationship between these different privacy metrics.

Positioning Our Work in a Broader Context. It is worth noting that the principle of balancing competing objectives
is a cornerstone of many information security and machine learning tasks. For instance, in the domain of image
encryption, works such as [7] leverage hyperchaotic maps to generate noise-like key streams for securing image data,
aiming to maximize security (confidentiality) while maintaining computational efficiency. Although their approach of
direct data encryption for confidentiality differs from our method of adding distortion to model parameters for privacy,
both paradigms rely on the fundamental properties of chaotic or random noise to achieve their respective protection
goals. Furthermore, the challenge of managing the impact of "noise" on model performance is a recurring theme in
machine learning, albeit with different interpretations of "noise". In our context, we strategically inject noise to preserve
privacy. Conversely, in fields like image captioning, the goal is often to filter out inherent noise, which corresponds to
irrelevant features. For example, the SAMT-generator proposed by [36] introduces a "second-attention" mechanism
to identify and suppress irrelevant visual information, thereby enhancing the model’s focus on salient objects and
improving caption quality. Interestingly, this mirrors a core principle of our work in an abstract sense: just as their
attention mechanism identifies the importance of different visual features, our algorithm assesses the impact of different
model parameters on utility to apply distortion adaptively. This shared concept of importance-aware adjustments
highlights a convergent line of thinking across different machine learning applications.

3. Preliminaries

    In this work, our focus is on the HFL setting. We consider a scenario with a total of K clients, and we denote D(k)
as the dataset owned by client k. The goal of the K clients is to collectively train a global model
                                                                    K
                                                                   ∑︂ n(k)
                                              W ∗ = arg min                     L(k) (W),
                                                              W
                                                                   k=1
                                                                            n

where n(k) denotes the size of the dataset D(k) , n =
                                                        ∑︁K       (k)
                                                         k=1 n          , and L(k) (W) represents the loss of predictions made by the
model parameter W on dataset D(k) .

Threat Model. In our study, we assume that the server acts as a semi-honest adversary. This means that the server
faithfully follows the federated training protocol but has the capability to mount gradient inversion attacks, as
demonstrated in [49], where the server can reconstruct the private data of participating clients by observing the shared
model updates.

Training Framework. We follow the model update procedure of federated SGD (FedSGD) ([21]). Let p(k) = n(k) /n
denote the aggregation weight of client k. At communication round t, the privacy-preserving training procedure is:
• after receiving Wt−1 , client k computes the undistorted local update W̆t(k) = Wt−1 − η∇L(k) (Wt−1 );

                                                t and releases Wt = W̆t + αt ;
• client k selects a parameter-wise distortion α(k)             (k)   (k)  (k)


• the server aggregates Wt = k=1
                               ∑︁K (k) (k)
                                    p Wt and broadcasts Wt .

Let B̆(k)
       t denote the actual data collection (the full local dataset or the realized mini-batch, as applicable) whose
empirical-average loss is used to form ∇L(k) (Wt−1 ). With the per-example exposed-update map introduced in Appendix
                             t (B̆t ) = W̆t directly from this FedSGD update. Here, Wt is the protected aggregate model
D, its aggregate satisfies g(k)   (k)     (k)

and η is the local learning rate. The tensor collection α(k) t has the same shape as the model parameters. Its scalar
intensity is denoted by βt = h(αt ), where h is specified by the protection mechanism. We reserve
                           (k)        (k)


                                                                   K
                                                                  ∑︂
                                                        ∆t =             p(k) α(k)
                                                                               t                                                  (1)
                                                                  k=1
                                                                    4
                                                             / Procedia Computer Science 00 (2026) 1–26                                                  5


                            Fixed                 Free
                         Distribution         Distribution
                                                                                               Server                             Aggregating
                                                                                        / = 233(/ (%) , … , / (() )               Protected Model
                                                          Traditional
                                         !
                              Distortion 𝛼


                  Privacy Loss                 Utility Loss                                                                             Protected
                      !! (Δ)
                          𝛽                       !" (%)
                                                      𝛼                             / (%)             / (')              / (()          Private Model

                                   Δ= 𝛼
                                   𝛽  # !                                                                                               Protection
                                                                                        ⊕               ⊕                   ⊕           Mechanism
                     Utility-Privacy-balanced
                                                                                    0 (%)             0 (')              0 (()          Original
                        Distortion Learning                                         /                 /                  /              Private Model
                          % , s. t. $# 𝛽Δ ≤ -
                   min $" 𝛼
                     !
                     𝛼
                                                                                                                                        Private
                                                                                    . (%)              . (')             . (()          Data
                                          !∗
                      Balanced Distortion 𝛼
                                                                   Ours           Client 1           Client k           Client K

Figure 1: An overview of our balanced framework for utility and privacy protection, with the first client serving as an illustrative example showing
our detailed protection schema. Each client independently conducts the distortion process.


for the aggregate distortion appearing in the server update; ∆t is therefore a collection of tensors, not a scalar norm.
    We call a protection mechanism distribution-dependent when its privacy claim requires α(k)   t to follow a prescribed
probability law, as in the Laplace or Gaussian mechanism. A distribution-independent mechanism constrains a property
of the realized distortion, such as h(α(k)
                                       t ), without requiring a particular law. These two cases lead to different feasible
optimization variables and are distinguished below.


                                                                           Table 1: Notations.

                               Notation                                   Meaning                                   Value Type

                                  ϵ p(k)                     privacy leakage of client k                               scalar
                                     (k)
                                  ϵu,t                 signed utility loss of client k at round t                      scalar
                                   L                                 loss function                                     scalar
                               Wt(k) , Wt         protected local and aggregate model parameters               collections of tensors
                               W̆t(k) , W̆t      undistorted local and aggregate model parameters              collections of tensors

                                  α(k)
                                   t                parameter-wise distortion applied by client k              collection of tensors
                                  β(k)
                                   t                     scalar distortion intensity h(α(k)
                                                                                        t )                            scalar
                                  ∆t                      aggregate distortion k p(k) α(k)
                                                                                ∑︁
                                                                                         t                     collection of tensors
                                  χ(k)
                                   t                    privacy budget of client k at round t                          scalar


   Notation convention: a client index is written as a superscript (k) and a communication-round index as a subscript t.
These indices are suppressed only when a statement is explicitly made for a generic fixed client or round.

4. The Framework
   In this work, we learn α(k)t adaptively to reduce the utility cost of protection while satisfying a prescribed privacy
constraint. We first define the utility objective and the privacy constraint using the notation above.

Utility Loss. The undistorted aggregate at round t is
                                                              K
                                                             ∑︂                              K
                                                                                            ∑︂
                                                  W̆t =            p(k) W̆t(k) = Wt−1 − η         p(k) ∇L(k) (Wt−1 ).                                   (2)
                                                             k=1                            k=1
                                                                                    5
                                            / Procedia Computer Science 00 (2026) 1–26                                           6

The undistorted local update W̆t(k) is computed from the received model Wt−1 without applying the current-round
            t . Accordingly, the undistorted aggregate is W̆t =
distortion α(k)
                                                                 ∑︁K (k) (k)
                                                                    k=1 p W̆t . Importantly, Wt−1 may already contain
the accumulated effects of distortions applied in previous rounds. Therefore, W̆t(k) and W̆t exclude only the distortion
newly introduced at round t; they do not represent a fully distortion-free training trajectory. This construction isolates
the marginal utility effect of the current-round protection.
    The protected aggregate is consequently
                                                    K
                                                   ∑︂        (︂             )︂
                                            Wt =         p(k) W̆t(k) + α(k)
                                                                        t      = W̆t + ∆t .                                    (3)
                                                   k=1

The utility loss evaluated for client k at round t is defined as the signed change in its loss caused by the current-round
protection relative to the corresponding undistorted local model:

                                                ϵu,t
                                                 (k)
                                                     = L(k) (Wt(k) ) − L(k) (W̆t(k) ).                                         (4)

This sign convention is used throughout: a positive value means that protection increases training loss, whereas a
negative value means that the distortion decreases it.
     Remark: The utility loss of the federated system is the average utility loss over rounds and clients, ϵu =
       k=1 t=1 ϵu,t . We can use an alternative metric, which is defined as ϵu
                  (k)
                                                                                      = K1 k=1
                                                                                          ∑︁K (k)
 1 1 ∑︁K ∑︁T
 KT
                                                                                final
                                                                                               ϵu,T . This metric focuses on
the last iteration and takes the average over K clients. The global utility-loss gap in Corollary 5.1 can be averaged over
the corresponding clients and rounds only when its convexity and exact-gradient conditions hold for each included
subproblem. The general nonconvex guarantee in Theorem 5.1 instead concerns the average first-order stationarity of
each inner distortion-optimization trajectory.

Privacy Leakage. In this work, we discuss two measurements to quantify privacy leakage. The first measurement
is differential privacy, which is a commonly used privacy metric defined for a randomized release mechanism and
therefore depends on the prescribed distribution of α(k) t . We refer readers to Section III of [48] for more details on
this measurement. For the adaptive realized-distortion algorithm and the experiments, the Laplace form is used as a
scale-to-budget calibration; the implemented learner is not claimed to provide a formal differential-privacy release.
    Now, we introduce the second measurement in detail. The semi-honest attacker utilizes an optimization algorithm
[47, 8, 45, 37] to infer the original data by matching the transmitted protected model information W. For a fixed round
and client, use the shorthand α(k) = α(k)t ,β
                                              (k)
                                                  = β(k)
                                                     t ,W
                                                          (k)
                                                              = Wt(k) , and W̆ (k) = W̆t(k) . Let β(k) = h(α(k) ) denote the scalar
intensity of the parameter-wise distortion applied by client k. For the attack-specific score below, we set h(α) = ∥α∥2 .
Because the algorithm releases W (k) = W̆ (k) + α(k) , this gives β(k) = ∥α(k) ∥2 = ∥W (k) − W̆ (k) ∥2 by construction. The
privacy leakage is assessed from the discrepancy between the attacker’s reconstruction and the actual private data.
Fixing I (the total number of attack iterations), we use the following attack-specific leakage score:


                                                                     ca β(k) + c2 cb I p−1
                                              ϵ p(k) (β(k) ) = 1 −                         .                                   (5)
                                                                             4D
 Here, 0 < ca ≤ cb are the constants in the bi-Lipschitz condition relating distances in the data space to distances in the
per-example exposed-update space. For fixed Wt−1 and η, that map is an affine rescaling of the gradient map, and the
scaling is absorbed into the constants. For the selected attack horizon I, the positive constant c2 and exponent p ∈ (0, 1)
specify an upper envelope c2 I p for the attacker’s cumulative aggregate matching residual with respect to the actually
released update W; they do not refer to a hypothetical dataset whose update must equal W. If multiple horizons are
considered, the same constants are required over those horizons. The factor cb enters through the conservative relaxation
ca ≤ cb in Appendix D. Detailed assumptions and the direct derivation are given in Assumption D.1, Assumption D.2,
and Lemma D.1. The constant D bounds the distance between a reconstruction and the corresponding private example.
Thus, increasing the realized distortion intensity decreases this score. Because the score is conditional on a fixed
gradient-inversion attack protocol and its matching-residual envelope, it is an attack-specific leakage surrogate rather
than a mechanism-independent privacy guarantee.

                                                                     6
                                             / Procedia Computer Science 00 (2026) 1–26                                    7

The Optimization Problem. Let ϵ p(k) represent the privacy leakage associated with client k. Let Dα ⊆ Rd denote the
distortion space with the same dimension as the vectorized model parameters, and let P ⊆ P(Dα ) be a feasible family
of noise distributions (e.g., a parametric Laplace/Gaussian family). For a candidate distortion α, define

                                            ϵu,t
                                             (k)
                                                 (α) = L(k) (W̆t(k) + α) − L(k) (W̆t(k) ),                               (6)

so that the utility loss in Eq. (4) is obtained by evaluating this function at α = α(k)
                                                                                    t . Previous work [42] formulates the
balance between utility and privacy in federated learning by selecting a release distribution P(k)  t ∈ P. The objective
is to minimize the expected utility loss ϵu,t (Pt ) ≜ Eα∼P(k) [ϵu,t (α)] across rounds and clients subject to a predefined
                                             (k) (k)             (k)
                                                             t
constraint on privacy leakage:


                                                                 k=1 t=1 ϵu,t (Pt ),
                                                           1 1 ∑︁K ∑︁T    (k) (k)
                                            min            KT
                                       {P(k)
                                         t }t∈[T ],k∈[K]                                                                 (7)
                                                  s.t.,             t ) ≤ χt , ∀t ∈ [T ], ∀k ∈ [K].
                                                           ϵ p(k) (P(k)    (k)



However, the requirement that P(k)
                                 t belong to a prescribed feasible distribution family limits the flexibility of applying
arbitrary distortions and dynamically adjusting their intensity. To relax this restriction, at each round t and conditioned
on Wt−1 , we define the following optimization problem for a distribution-independent privacy measurement:

                                                                   k=1 ϵu,t (αt ),
                                                               1 ∑︁K    (k) (k)
                                                    min        K
                                                  {α(k)
                                                    t }k∈[K]

                                                               ϵ p(k) (β(k)                                              (8)
                                                                        t ) ≤ χt , ∀k ∈ [K].
                                                                                 (k)
                                                       s.t.,
                                                               βt = h(αt ), ∀k ∈ [K].
                                                                  (k)        (k)



             t and βt represent an arbitrary parameter-wise distortion and its corresponding scalar intensity for
     Here, α(k)      (k)

client k, respectively, where β(k)
                                 t   = h(α(k)t ). The function h maps a distortion value, which may be a vector or a
collection of tensors, to a scalar representing its overall intensity. For example, if α(k)t is arbitrarily generated noise,
h can be the L2 -norm and β(k)t  is its total norm. The  privacy-leakage  function ϵ (k)
                                                                                     p    quantifies the leakage associated
with βt and is required to remain below the budget χt . This realized-distortion formulation applies directly to a
       (k)                                                 (k)

distribution-independent protection mechanism.
     For a monotonically decreasing leakage score, its algebraic inverse gives the budget-induced lower bound. We use
g(k) more generally as a conservative budget-to-intensity map that also enforces any condition required for the score
bound. Hence, β(k)       (k) (k)
                  t ≥ g (χt ) is sufficient under those conditions; for Eq. (5), g
                                                                                      (k)
                                                                                          is the max-form in the following
remark and Example 5.1, not the unconstrained inverse alone. With the user-specified upper bound u(k)      t , the per-round
problem used by our algorithm is as follows:


                                                               k=1 ϵu,t (αt ),
                                                           1 ∑︁K    (k) (k)
                                               min         K
                                            {α(k)
                                              t }k∈[K]

                                                           g(k) (χ(k)                                                    (9)
                                                                  t ) ≤ βt ≤ ut , ∀k ∈ [K].
                                                                          (k) (k)
                                                  s.t.,
                                                           βt = h(αt ), ∀k ∈ [K].
                                                            (k)       (k)


Remark 1 (Conditional preservation of the Appendix-D attack-specific leakage bound). For any feasible protected
         t = h(αt ) = ∥αt ∥2 = ∥Wt − W̆t ∥2 holds by construction. For I > 0, suppose the conditions of Lemma D.1
output, β(k)     (k)         (k)         (k)    (k)

hold with the same ca , cb , D, c2 , and p uniformly over the feasible outputs under consideration. It then suffices to use a
conservative lower-bound map satisfying
                                                    ⎧                                      ⎫
                                                    ⎨ 2c2 cb p−1 4D(1 − χt ) − c2 cb I p−1 ⎪
                                                    ⎪                      (k)
                                     (k) (k)
                                                            I ,                              .
                                                    ⎪                                      ⎪
                                    g (χt ) ≥ max ⎪
                                                                                           ⎬
                                                    ⎩ ca
                                                    ⎪                        ca
                                                                                           ⎪
                                                                                           ⎪
                                                                                           ⎭

 Indeed, feasibility makes β(k)   t no smaller than the first term, so Lemma D.1 applies; the second term then gives
ϵ p(k) ≤ 1 − (ca β(k)
                  t   + c c
                         2 b I p−1
                                   )/(4D) ≤ χ(k)
                                             t . Thus, optimizing the distortion direction within this norm-feasible set
                                                              7
                                             / Procedia Computer Science 00 (2026) 1–26                                    8

does not invalidate the stated attack-specific bound. The notation g(k) suppresses its possible dependence on t:
when a single map is reused over several rounds, the displayed constants must also be uniform over those rounds.
This statement is conditional on the bi-Lipschitz and aggregate matching-residual assumptions; it does not assert a
mechanism-independent privacy guarantee.
    Given a privacy budget, this formulation determines a lower bound on the distortion intensity needed to satisfy the
privacy constraint. We therefore use inequality constraints rather than fixing the intensity at this lower bound, allowing
the optimization to search over feasible distortion values up to the user-specified upper bound u(k)  t .
                                                                                       (k)
    The final optimization problem aims to derive the current-round distortion set {αt } that balances utility and privacy.
However, the problem is not guaranteed to be convex; it may be intractable and lack a closed-form solution. We
therefore use adaptive SGD followed by an intensity-feasibility operation to approximately optimize it at each round,
as detailed in Section 5.

5. Algorithm for Balancing Privacy and Utility
    In this section, our framework approximately solves Eq. (9) through constrained SGD followed by an intensity-
feasibility operation. We first analyze the practical nonconvex L2 -annular projected update with a possibly stochastic
or inexact implementation gradient, and then establish the exact projected-gradient O(1/M) utility-loss gap as a
convex-case corollary. The algorithm is shown in Algorithm 1. We first present algorithmic procedures, and then
provide formal guarantees on the per-round distortion subproblem and average stationarity.

5.1. The Algorithm
     The main algorithm is presented in Algorithm 1, with the distortion learning process shown in Algorithm 2. The
practical learner executes M SGD steps on a sampled utility objective with an optional negative L2 -norm regularizer,
applies an intensity-feasibility operation after each step, and returns the learned distortion. The operator ScaleCliph,[l,u]
radially rescales a nonzero input whose intensity is below l or above u, and otherwise leaves it unchanged. This
feasibility operation keeps the realized distortion intensity within the prescribed bounds. For the L2 -intensity PL branch,
it is the Euclidean projection onto the nonconvex annulus analyzed in Theorem 5.1; for the practical L1 LS branch, it
is a radial feasibility map rather than the Euclidean projection. For the monotone distribution-independent score in
Eq. (5), and under the uniform conditions stated in the remark following Eq. (9), feasibility preserves the configured
attack-specific leakage constraint while the distortion direction is optimized. Hence, methods using the same score and
budget enforce the same configured constraint; this comparison is not a mechanism-independent privacy guarantee.
The key inputs include: 1) privacy budget χ(k)                                                                    (k)
                                               t for client k at round t, 2) the lower bound distortion extent lt derived
from the budget-to-distortion-extent mapping g(k) , and 3) the upper bound distortion extent u(k) t , which is heuristically
set (e.g., two times the lower bound) to avoid excessive noise in practice. Two specific forms of g(k) are illustrated in
Example 5.1 and Example 5.2.

Algorithm 1 Privacy-preserving Federated Algorithm (PPFA)
 1: Parameters: T : the number of training steps for the model parameter;
 2:     W0 : model parameter initialized by the server.
 3: for t = 1, . . . , T do
 4:   for each client k ∈ [K] in parallel do
 5:       Uniformly sample a mini-batch B(k)
                                           t from D
                                                      (k)

 6:      W̆t(k) ← Wt−1 − η · ∇L
                              ˆ︁(k)(k) (Wt−1 ).   ▷ normal local model training
                                Bt
 7:      α(k)
          t     ← LearnDistortion(t, W̆t(k) , B(k)
                                               t ). ▷ distortion learning
 8:      Wt ← W̆t + αt . ▷ apply distortion
            (k)     (k)   (k)

 9:   end for
      Server executes:
            ∑︁K (k) (k)
10:   Wt ← k=1   p Wt .
11: end for


                                                                 8
                                                 / Procedia Computer Science 00 (2026) 1–26                                           9

Example 5.1 (Distribution-independent Protection Mechanism). For a distribution-independent protection mechanism,
define g(k) (χ(k) → β(k) ). Using the attack-specific leakage score in Eq. (5), we write

                                                                            1 − a2 β ,
                                                          ϵ p(k) (β(k) ) = a(k)  (k) (k)
                                                                                                                                   (10)

         1 = 1 − c2 cb I
where a(k)               p−1
                                     2 = ca /(4D), and β
                             /(4D), a(k)                (k)
                                                            is the distortion intensity. On the nonvacuous parameter range
of Lemma D.1, these intercept and slope constants are positive. Because the lemma also requires β(k) ≥ 2c2 cb I p−1 /ca , a
sufficient distortion lower bound for budget χ(k) is

                                                              ⎨ 2c2 cb p−1 a1 − χ ⎪
                                                                              (k)
                                                              ⎧                           ⎫
                                                              ⎪                       (k) ⎪
                                       g (χ ) = βmin = max ⎪
                                         (k) (k)  (k)
                                                                       I ,                  .
                                                              ⎪
                                                                                                                       (11)
                                                                                          ⎬
                                                              ⎩ ca                (k)     ⎪
                                                                                 a2
                                                              ⎪                           ⎪
                                                                                          ⎭

Thus, even when the algebraic inverse is negative or smaller than the lemma threshold, Algorithm 2 uses a positive
lower endpoint that discharges both requirements. The notation suppresses the round index: a round-specific map
uses the constants conditioned on that round, while reusing one map across rounds requires those constants to hold
uniformly over the relevant rounds. For every evaluated PL budget, the inverse term exceeds the lemma threshold, so
the maximum above selects the inverse term. Furthermore, α(k) denotes the parameter-wise distortion, β(k) = h(α(k) )
denotes its scalar intensity, and ϵu,t (α ) = L(k) (W̆t(k) + α(k) ) − L(k) (W̆t(k) ), where L(k) (W) = |D1(k) | i∈D(k) L(W, di(k) ), and
                                   (k) (k)                                                                     ∑︁

L(W, di(k) ) represents the loss of predictions made by the model W on di(k) (i-th data-label pair of client k).
Example 5.2 (Distribution-dependent Protection Mechanism). As in Example 5.1, this generic calibration is stated for
a fixed round, so the round subscript is suppressed while the client index remains the superscript (k). Now we introduce
g(k) (χ(k) → σ(k) ) for a distribution-dependent protection mechanism such as the Laplace mechanism. For the Laplace
mechanism, the privacy leakage is measured using

                                                                                    S (k)
                                                                 ϵ p(k) (σ(k) ) =         ,                                        (12)
                                                                                    σ(k)
where S (k) represents the ℓ1 -sensitivity, and σ(k) is the scale of a zero-mean Laplace distribution Lap(0, σ(k) ), with
per-coordinate variance 2(σ(k) )2 , and serves as the scalar distribution parameter. Therefore, the distortion extent lower
bound of a given budget χ(k) is

                                                                                         S (k)
                                                                          min =
                                                          g(k) (χ(k) ) = σ(k)                  .                                   (13)
                                                                                         χ(k)

                                                 j ∼ Lap(0, σ ) and ϵu,t (Pσ(k) ) = Eα(k) ∼Pσ(k) [ϵu,t (α )]. This example
Furthermore, σ(k) is the distribution scale and α(k)           (k) 3     (k)                       (k) (k)

specifies the idealized Laplace release and its scale-to-budget calibration. It does not by itself provide a formal
differential-privacy guarantee for the adaptive realized-distortion learner used in Algorithm 2 and the experiments.


5.2. Main Results
    For a fixed round t, client k, and realized mini-batch B(k)
                                                            t , define the full-client utility objective, the sampled utility
objective, and the practical regularized sampled objective by

                                           ft(k) (α) ≜ ϵu,t
                                                        (k)
                                                            (α) = L(k) (W̆t(k) + α) − L(k) (W̆t(k) ),                              (14)
                                             (k)       ˆ︁(k)(k) (W̆ (k) + α) − L
                                                                               ˆ︁(k)(k) (W̆ (k) ),
                                           ft,B
                                           ˆ︁    (α) ≜ L           t                       t                                       (15)
                                                         B   t                   B       t

                                           ϕ(k)
                                            t,B
                                                (α) ≜ ˆ︁(k)
                                                      ft,B         t ∥α∥2 ,
                                                            (α) − λ(k)                        λ(k)
                                                                                               t ≥ 0,                              (16)


   3 Here, α(k) is parameter-wise and σ(k) is the common Laplace scale of each parameter.




                                                                            9
                                              / Procedia Computer Science 00 (2026) 1–26                                10


Algorithm 2 LearnDistortion(t, W̆t(k) , B(k)
                                         t )
 1: Parameters: M: number of distortion-update steps; γt : learning rate;
 2:   h: distortion-intensity map; λ(k)
                                    t ≥ 0: negative-norm coefficient.
 3: Initialization:
 4:   β(k)       (k) (k)
        t,min ← g (χt ).               ▷ budget-induced lower bound
 5:    lt(k) ← β(k)      (k)   (k)
                t,min , ut ← 2βt,min .            ▷ initialize intensity bounds
 6:    Draw the coordinates of z from Lap(0, lt(k) ).
                                   (k)

 7: if h(α) = ∥α∥2 (PL) then
 8:       α(k)
            t,1 ← lt z /∥z ∥2 .
                        (k) (k)    (k)
                                             ▷ initialize on the inner sphere
 9: else
10:       α(k)           (k) (k)         (k)
            t,1 ← z ; lt ← ∥z ∥1 ; ut ← 2lt .
                                                 (k)      (k)
                                                                 ▷ LS realized-norm bounds
11: end if
12: for m = 1, · · · , M do
13:    G(k)
         t,m ← implementation gradient of
14:       Lˆ︁(k)(k) (W̆ (k) + α(k) ) − λ(k) ∥α(k) ∥2 . ▷ possibly stochastic/inexact SGD direction
               Bt      t        t,m        t   t,m

15:     t,m+1 ← αt,m − γt G t,m .
      α(k)
      ˜︁          (k)       (k)

16:   α(k)                     (k) (k) α
        t,m+1 ← ScaleCliph,[lt ,ut ] (˜︁
                                         (k)
                                         t,m+1 ).    ▷ enforce intensity bounds
17: end for
18: return αt ← αt,M+1
              (k)     (k)




      ˆ︁(k)(k) is the empirical loss on the realized mini-batch. The final term is the small negative-norm regularizer used
where L
          Bt

                                   t = 0 recovers pure sampled utility minimization. For the L2 -intensity PL realization,
by the practical learner; setting λ(k)
the feasible set is
                                                    {︂                      }︂
                                               t ≜ α : lt ≤ ∥α∥2 ≤ ut
                                             A(k)        (k)            (k)
                                                                               .                                     (17)

 When lt(k) > 0, this closed annulus is nonconvex. The first result below concerns the inner distortion-update trajectory
for this fixed round, client, and sampled subproblem, rather than global optimality of the complete federated trajectory.
                                                   ∑︁K (k) (k)
    For the global convergence result, let F(W) ≜ k=1    p L (W), let gt denote the aggregated stochastic gradient at
Wt−1 , and recall ∆t = k=1
                        ∑︁K (k) (k)
                              p αt . The server update can then be written as

                                                       Wt = Wt−1 − ηgt + ∆t .                                         (18)



Assumption 5.1 (Nonconvex distortion subproblem and implementation gradient). For the round, client, and realized
mini-batch under consideration, assume 0 < lt(k) < u(k)t < ∞, and abbreviate A = At and ϕ = ϕt,B . Let ϕinf ≜
                                                                                   (k)           (k)

inf α∈A ϕ(α) > −∞. There exists Lα > 0 such that, for every x, y ∈ A,
                                                                                      Lα
                                                    ϕ(y) ≤ ϕ(x) + ⟨∇ϕ(x), y − x⟩ +       ∥y − x∥22 ,                  (19)
                                                                                      2
                                   ∥∇ϕ(y) − ∇ϕ(x)∥2 ≤ Lα ∥y − x∥2 .                                                   (20)

Let Hm contain the realized mini-batch, the initialization, and the inner-loop history through αm . If Gm denotes the
possibly stochastic or inexact gradient produced at inner step m, assume
                                             [︂                     ]︂
                                           E ∥Gm − ∇ϕ(αm )∥22 | Hm ≤ να2 .                                       (21)

No conditional-unbiasedness assumption is imposed on Gm .
                                                                  10
                                           / Procedia Computer Science 00 (2026) 1–26                                       11

    For h(α) = ∥α∥2 , the norm-scaling and norm-clipping operation used by PL-Learn is the Euclidean projection
onto Eq. (17), up to its numerical stabilizer. At a zero trial point, the theoretical operator selects any fixed point on
the inner sphere. The theorem below also applies to another intensity map whenever its implemented operation is an
exact Euclidean projection. In particular, it does not claim to cover the practical L1 radial-scaling operation used by
LS-Learn.
Assumption 5.2 (Global objective). The global objective F is lower bounded by F∗ and has an LF -Lipschitz gradient.
Assumption 5.3 (Stochastic gradient and distortion). Let W0 be deterministic, and let Ft−1 contain W0 and all
randomness revealed through round t − 1, so that Wt−1 is Ft−1 -measurable. The aggregated stochastic gradient satisfies

                                                           E[gt | Ft−1 ] = ∇F(Wt−1 ),                                     (22)
                                         E[∥gt − ∇F(Wt−1 )∥    2
                                                                   | Ft−1 ] ≤ σ2g .                                       (23)

 The variables gt , ∆t , and Wt are adapted to the round-wise filtration and have the finite moments used below. The
aggregate distortion may be adaptive or biased, but E[∥∆t ∥2 ] < ∞.
    The following theorem directly analyzes the nonconvex projected-SGD update used by the practical L2 -annular
learner.

                                        t , and let Assumption 5.1 hold. Suppose α1 ∈ A and, for m = 1, . . . , M, the
Theorem 5.1. Let M ≥ 1, fix t, k, and B(k)
implementation uses a constant step size 0 < γt < 1/Lα and any fixed measurable Euclidean-projection selection

                                                 αm+1 ∈ ProjA (αm − γt Gm ) .                                             (24)

Let NA (α) denote the limiting normal cone of A at α, and define
                                                       αm − αm+1
                                                Rm ≜             ,                                                        (25)
                                                           γt
                                               s(α) ≜ dist(0, ∇ϕ(α) + NA (α)) ,                                           (26)
                                                ∆ϕ ≜ E[ϕ(α1 )] − ϕinf .                                                   (27)

Then the selected projected-step residual satisfies
                                        M
                                     1 ∑︂                     4∆ϕ            4να2
                                           E[∥Rm ∥22 ] ≤                 +             ,                                  (28)
                                     M m=1               γ (1 − Lα γt )M (1 − Lα γt )2
                                                         ⏞t            ⏟⏟            ⏞
                                                                       EM
and its limiting-normal-cone stationarity satisfies
                                           M
                                       1 ∑︂
                                             E[s(αm+1 )2 ] ≤ 2(1 + Lα γt )2 E M + 2να2 .                                  (29)
                                       M m=1

If Gm = ∇ϕ(αm ), the constants improve to
                                                  M
                                               1 ∑︂                      2∆ϕ
                                                     E[∥Rm ∥22 ] ≤                  ,                                     (30)
                                               M m=1               γt (1 − Lα γt )M
                                              M
                                           1 ∑︂                  2(1 + Lα γt )2 ∆ϕ
                                                 E[s(αm+1 )2 ] ≤                   .                                      (31)
                                           M m=1                 γt (1 − Lα γt )M

    Thus, the practical nonconvex inner trajectory has an O(1/M) transient term and an O(να2 ) stationary-neighborhood
term. The result controls the trajectory average, the best inner iterate, or an iterate selected uniformly from the trajectory;
it does not assert a last-iterate rate or global optimality for the nonconvex annular problem.
                                                              11
                                          / Procedia Computer Science 00 (2026) 1–26                                 12

Corollary 5.1 (Convex exact-gradient case). Suppose instead that C(k)   t is a nonempty closed convex feasible set with
finite diameter D(k)
                 t   , λ(k)
                        t   = 0, ft
                                   (k)
                                       is convex with an Lα -Lipschitz gradient, and exact projected-gradient steps with
0 < γt ≤ 1/Lα are used. For any

                                                  α(k)∗
                                                   t    ∈ arg min ft(k) (α),                                       (32)
                                                               α∈C(k)
                                                                  t


the final inner iterate obeys

                                              0 ≤ ϵu,t (αt,M+1 ) − ϵu,t
                                                   (k) (k)          (k) (k)∗
                                                                        (αt )                                      (33)

                                                       t,1 − αt ∥2
                                                     ∥α(k)    (k)∗ 2
                                                                            (D(k)
                                                                               t )
                                                                                   2
                                                 ≤                      ≤            .                             (34)
                                                         2γt M               2γt M
Consequently, the global utility-loss gap decreases as O(1/M) in this convex exact-gradient regime. This corollary
serves as a benchmark for the convex case; it is not invoked for the positive-lower-bound annulus or the regularized
practical objective.
    Theorem 5.1 and Corollary 5.1 concern the inner distortion subproblem. The following theorem separately
characterizes the average stationarity of the global federated-model trajectory. The average squared gradient norm
[18, 38, 2, 31], commonly considered as a convergence indicator, is utilized.

Theorem 5.2. Let Assumption 5.2 and Assumption 5.3 hold, and choose 0 < η ≤ 1/(4LF ). The average squared
gradient norm of our proposed algorithm is bounded by
                                T
                           1 ∑︂                     2(F(W0 ) − E[F(WT )])
                                 E[∥∇F(Wt−1 )∥2 ] ≤
                           T t=1                               ηT
                                                         T  [︄         (︄      )︄          ]︄
                                                      2 ∑︂                1 LF
                                                    +          LF ησg + 2 +
                                                                    2
                                                                                  E[∥∆t ∥ ] .
                                                                                         2
                                                                                                                   (35)
                                                      T t=1               η η

 Since F is lower bounded by F∗ , the transient term in Eq. (35) can be upper bounded by 2(F(W0 ) − F∗ )/(ηT ). In
particular, if E[∥∆t ∥2 ] ≤ ρ2 for all t, then
                                           T                              (︄     )︄
                                        1 ∑︂                                 1 LF 2
                                lim sup      E[∥∇F(Wt−1 )∥ ] ≤ 2LF ησg + 2 2 +
                                                          2          2
                                                                                    ρ.                             (36)
                                  T →∞ T t=1                                 η η

    This theorem bounds the average squared gradient norm by the transient optimization term, stochastic-gradient
variance, and the expected squared norm of the aggregate distortion. With fixed nonzero distortion, the bound describes
a stationary neighborhood; it does not imply convergence of the individual iterates or gradients.
    Lowy and Razaviyayn [20] provide excess-risk guarantees for heterogeneous federated learning under inter-silo
record-level differential privacy without a trusted server, assuming convex and smooth losses. These guarantees provide
a privacy–utility benchmark for DP-calibrated mechanisms, whereas Theorem 5.2 characterizes the optimization effect
of aggregate distortion through the average squared gradient norm; thus, the two results are complementary rather than
directly interchangeable.


6. Experiments

6.1. Experiment Setup
    We conducted experiments on MNIST and Fashion-MNIST to evaluate the effectiveness of our general distortion
learning algorithm. The detailed federated training and attack settings are described below. The experiments are
designed to answer the following research questions. Q1: Does the proposed method achieve a better utility-privacy
trade-off than static methods? Q2: Does the proposed method perform consistently under different privacy measures?
                                                              12
                                                          / Procedia Computer Science 00 (2026) 1–26                                                               13

                     MNIST-LS                                   FMNIST-LS                                MNIST-PL                              FMNIST-PL
                                                   0.8                                                                                 0.8
            0.8                                                                              0.8
                                                   0.6                                                                                 0.6
 accuracy




                                        accuracy




                                                                                  accuracy




                                                                                                                            accuracy
            0.6                                                                              0.6
            0.4                                    0.4                                       0.4                                       0.4
                           LS-Static                                 LS-Static                                PL-Identity              0.2           PL-Identity
            0.2            LS-Learn
                                                   0.2               LS-Learn                0.2              PL-Learn                               PL-Learn
                  200 400 600 800                        200 400 600 800                        0.96 0.97 0.98 0.99                      0.96 0.97 0.98 0.99
                    eps-laplacian                          eps-laplacian                                eps-ours                                 eps-ours
                                       Figure 2: The privacy-utility trade-off curve of different defense mechanisms.

                            Table 2: The detailed privacy-utility performance under the Laplace-scale calibration setting.
                            Dataset                budget(χ)         80           200                400          600                  800
                                                    Identical      8.92%         67.98%           83.28%       87.26%           92.04%
                            MNIST                      Learn      51.04%         76.46%           86.20%       91.94%           93.40%
                                                         diff     42.12%         8.48%             2.92%        4.68%            1.36%
                                                    Identical     10.68%         52.82%           67.38%       74.04%           76.76%
                           FMNIST                      Learn      54.48%         59.56%           70.92%       77.52%           78.78%
                                                         diff     43.80%         6.74%             3.54%        3.48%            2.02%


FL Setting. To avoid the introduction of overly complex factors and evaluate the effectiveness of our framework
itself, we employ a simple and straightforward FL setting for experiments. We use FedSGD with full client selection,
one local-batch update step per round, and a local batch size of 4. As a mild choice, the number of clients is 4 in all
experiments. For each client, there are 1K, 1.2K and 1.2K samples for training, validation, and testing, respectively,
and the label distributions of all clients are identical. We follow [47, 8] to use a simplified LeNet Model (denoted as
“LeNetZhu”) as the backbone network. It has 3 convolution layers and 1 fully connected layer.

Attack Setting. We select InvGrad [8] as the attacking method. As a general attack assumption for FL, the attacker is
assumed to have knowledge of the weight updates [8]. We also assume the attacker has knowledge of the true label to
simplify the attack. For each target batch, 1600 attack iterations are conducted with the Adam optimizer, the attack
learning rate is set to 1, and the total variation coefficient is 1e-5. Due to the limitations of gradient-inversion methods
in large-batch attacks, each attacked update is generated from the first local mini-batch of four examples at a converged
round, and InvGrad reconstructs that same four-example target batch.

Defense Setting. We set up defense methods for both distribution-independent (e.g. Eq(11)) and distribution-dependent
(e.g. Eq(13)) mechanisms to validate the effectiveness of our algorithm under distinct privacy leakage measurements.
They are compared under identical FL and attack settings. Under each privacy framework, we set up a degraded version
of our algorithm using a traditional static distortion strategy as the baseline. The four defense methods are listed below:

• PL-Learn: The complete version of Algorithm 2 with our Privacy Leakage definition. For each model, the distortion
  is dynamically adapted in the range [lt(k) , u(k)
                                                t ] by the nonconvex L2 -annular projected-SGD learner.

• PL-Identical: The degraded version of PL-Learn, a random noise with lower-bound noise extent (decided by lt(k) in
  Algorithm 2) is uniformly applied to each model parameter, without optimization. Here, “Identical” refers to the use
  of a fixed global L2 distortion intensity at the lower bound, rather than identical values in individual coordinates or a
  deterministic distortion direction.
• LS-Learn: The complete version of Algorithm 2 under the Laplace-scale calibration setting. The algorithm optimizes
  the realized distortion initialized from a random vector to achieve a better privacy-utility trade-off.
• LS-Static: It is the degraded version of LS-Learn, similar to PL-Identical.
                                                        13
                                              / Procedia Computer Science 00 (2026) 1–26                                           14

           Table 3: Utility-Privacy Trade-off under our own privacy framework. Our method consistently outperforms the baseline.
                       Dataset       budget(χ)         0.96             0.97      0.98         0.99        0.995
                                      Identical      10.92%         10.38%      64.68%       85.26%       92.00%
                       MNIST             Learn       62.68%         64.72%      73.26%       86.62%       92.94%
                                            diff    51.76%          54.34%      8.58%         1.36%        0.94%
                                      Identical       9.64%         35.58%      49.10%       69.74%       78.00%
                      FMNIST             Learn       56.94%         57.96%      63.54%       72.94%       79.26%
                                            diff    47.30%          22.38%      14.44%        3.20%        1.26%


Budget Setting: For each type of protection mechanism, we adopt a consistent range of budget values to enable a
comprehensive evaluation of the utility–privacy trade-off. This range spans from configurations that cause noticeable
utility degradation to those with only minimal impact. However, choosing an appropriate budget is non-trivial in practice.
It depends on multiple factors such as the dataset, model architecture, and initialization strategy. Excessive noise may
prevent the model from converging, while insufficient noise offers little insight into a mechanism’s effectiveness. To
identify suitable budgets, we perform empirical utility testing for each dataset to assess the model’s tolerance to different
noise magnitudes. The PL calibration follows Example 5.1, whereas the LS calibration follows Example 5.2. For
the PL parameters (D, ca , cres , p, I) = (56, 0.56, 0.01, 1/2, 1600), where cres := c2 cb /ca , the lemma-imposed threshold
is 5 × 10−4 and the inverse term is at least 1.99975 over the evaluated range χ ∈ [0.96, 0.995]. Therefore, the
maximum in Example 5.1 selects the inverse term for every evaluated PL setting; this arithmetic check does not verify
Assumption D.2. Through this procedure, we find that model training fails when the budget drops below 0.96 for
PL-Identical and 80 for LS-Static. These thresholds are therefore set as the minimum acceptable budgets. From there,
we incrementally increase the values until the added noise has negligible impact on utility. Finally, although specific
budget values affect model performance significantly, our evaluation criterion is orthogonal to this choice: regardless
of the selected budget, the protection mechanism that achieves a better utility–privacy trade-off is considered more
effective.

Evaluation Setting. The test accuracy of the global model is used as the utility metric. For each privacy framework,
we set progressive budget values and evaluate utility of defense methods. Thus, the algorithm is considered to maintain
a better trade-off when it achieves better utility performance at fixed budgets. To empirically evaluate the privacy
protection effect of defense mechanisms, we also use MSE and SSIM to assess the quality of InvGrad-reconstructed
images. Additionally, in this work, we utilize Calibrated Averaged Performance (CAP) [6] as a measure to quantify the
balance between the accuracy of the main task and the error in data recovery. Let Acc(·) represent the accuracy of the
main task, and Rerr(·) denote the recovery error between the original data x and the estimated data xˆs obtained through
the attack a. CAP is defined for a given defense mechanism g s ∈ G (where s represents the controlled parameter of g,
such as the noise level or budget level) and an attacking mechanism a ∈ A
                                                                s
                                                                m
                                                            1 ∑︂
                                          CAP (g s , a) =         Acc (g s , x) ∗ Rerr (x, x̂ s )
                                                            m s=s
                                                                    1



Implementation Details. For the Laplace-scale calibration experiment, we use threshold C = 500 for gradient clipping
to bound the sensitivity used in the scale mapping (see, e.g., [1, 48]). For distortion learning, we use plain SGD with
learning rate γt = 0.1 for M = 10 inner steps and reuse the realized local mini-batch throughout those steps. The
implementation initializes the distortion coordinate-wise from Lap(0, lt(k) ). PL-Learn rescales this sample to the L2
lower boundary, whereas LS-Learn retains the sampled distortion and sets its realized L1 interval to [∥α(k)t,1 ∥1 , 2∥αt,1 ∥1 ].
                                                                                                                       (k)

The learner also optimizes the sampled utility objective with a negative L2 -norm coefficient λt = 10−5 . Although
                                                                                                   (k)

the initialization is Laplace, the subsequently learned parameter-wise distortion is not constrained to remain i.i.d.
Laplace distributed. Thus, the LS experiments evaluate Laplace-scale-calibrated realized distortion rather than a
formal differential-privacy release. For PL-Learn, norm scaling/clipping is, up to the 10−9 numerical stabilizer, the
                                                                        14
                                                                                    / Procedia Computer Science 00 (2026) 1–26                                                                                                             15


                      Dataset           Metric                           LS              PL                                                        Dataset        Method                                 LS           PL
                                         mse                      0.002                 -0.078                                                                   Identical                               1.62        1.30
                      MNIST
                                         ssim                     0.00%                 -0.31%                                                 MNIST               Learn                                 2.02        2.09
                                         mse                     -0.044                  0.015                                                                    up ratio                           24.9%         61.3%
                      FMNIST
                                         ssim                   -0.54%                  -0.17%
                                                                                                                                                                 Identical                               1.08        0.91
(a) The average gap in defense effect (measured by MSE and SSIM) between                                                                      FMNIST               Learn                                 1.31        1.27
our method and the baseline. Differences close to zero indicate similar empirical
protection across the tested budgets. Detailed results are shown in Table 5 and                                                                                   up ratio                           21.2%         39.1%
Table 6.
                                                                                                                                   (b) The Calibrated Averaged Performance (CAP) of various protection mecha-
                                                                                                                                   nisms against the InvGrad attack.
                                        Table 4: Summary comparison of the empirical utility and privacy performance of our method.

                            fmnist-C0                                                    fmnist-C1                                                   fmnist-C2                                                   fmnist-C3
                                                                        0.7                                                                                                                    0.7
            0.6                                                                                                                    0.6                                                         0.6
                                                                        0.6
            0.5                                                                                                                    0.5                                                         0.5
                                                                        0.5
valid acc




                                                            valid acc




                                                                                                                       valid acc




                                                                                                                                                                                   valid acc
            0.4                                                                                                                    0.4                                                         0.4
                                                                        0.4
            0.3                                                         0.3                                                        0.3                                                         0.3
            0.2                           LS-Static                     0.2                          LS-Static                     0.2                           LS-Static                     0.2                           LS-Static
            0.1                           LS-Learn
                                                                        0.1                          LS-Learn
                                                                                                                                   0.1                           LS-Learn                      0.1                           LS-Learn

                  0   100   200 300       400         500                     0   100    200 300     400         500                     0   100     200 300     400         500                     0     100   200 300     400         500
                               steps                                                        steps                                                       steps                                                       steps

                            fmnist-C0                                                    fmnist-C1                                                   fmnist-C2                                                   fmnist-C3
            0.6                                                                                                                    0.6
                                                                        0.6                                                                                                                    0.6
            0.5                                                                                                                    0.5                                                         0.5
                                                                        0.5
                                                                                                                                   0.4
valid acc




                                                            valid acc




                                                                                                                       valid acc




                                                                                                                                                                                   valid acc
            0.4                                                         0.4                                                                                                                    0.4
            0.3                                                         0.3                                                        0.3                                                         0.3
            0.2                            pl-identity                  0.2                          pl-identity                   0.2                           pl-identity                   0.2                           pl-identity
            0.1                            pl-learn                     0.1                          pl-learn                      0.1                           pl-learn                      0.1                           pl-learn
                  0   100   200 300       400         500                     0   100    200 300     400         500                     0   100     200 300     400         500                     0     100   200 300     400         500
                               steps                                                        steps                                                       steps                                                       steps
Figure 3: The client training process of our methods (the 1 st row shows χLS = 200, and the 2nd row shows χPL = 0.975) on Fashion-MNIST. All
clients achieve better convergence.



Euclidean projection onto the nonconvex L2 annulus in Eq. (17); this is the update structure analyzed in Theorem 5.1,
whose mean-square oracle-error term permits a stochastic or inexact implementation direction. For LS-Learn, the
implementation uses L1 radial scaling as a practical feasibility map, so the exact-Euclidean-projection theorem is not
invoked for that branch. The experiments instantiate the practical update structure but are not presented as a direct
empirical verification of the stationarity bound. Moreover, the O(1/M) global utility-loss gap in Corollary 5.1 is only
a convex exact-gradient benchmark and is not claimed for the positive-lower-bound annular experiments. For the
common training settings, we use the same random seed seed = 1 and the same InvGrad initialization in all experiments
except the average-squared-gradient-norm experiment in Figure 7, which is averaged over multiple random seeds. We
re-use the original code of [8]4 for attack. All experiments are implemented in PyTorch and conducted on a Linux
workstation. All experimental configurations are detailed in Table 7.

6.2. Results and Analysis
Better Privacy-Utility Trade-off. Figure 2 shows the privacy-utility tradeoff curves under different privacy frameworks
and defense mechanisms. We observe that 1) Our method consistently achieves better accuracy than baseline methods at
fixed budgets. 2) The utility gains are generally larger at more restrictive budgets. As shown in Table 2, the performance
gain increases from 1.36% (χ = 800) to 8.48% (χ = 200) on the MNIST dataset. 3) Our method is more robust to
extremely large distortion. When χ decreases further to 80 (which means more noise is added to the model), the
distortion noise becomes large enough to disrupt the training of the baseline method, which has 8.92% accuracy and is


            4 https://github.com/JonasGeiping/invertinggradients

                                                                                                                   15
                                                  / Procedia Computer Science 00 (2026) 1–26                                                      16

                    MNIST                    MNIST                                             FMNIST                    FMNIST
       fc.b                        fc.b
                              before               before                         fc.b                          fc.b             before
      fc.w                        fc.w
                              after                after                         fc.w                          fc.w              after
  conv3.b                     conv3.b                                        conv3.b                       conv3.b
  conv3.w                     conv3.w                                        conv3.w                before conv3.w
  conv2.b                     conv2.b                                        conv2.b                after  conv2.b
  conv2.w                     conv2.w                                        conv2.w                       conv2.w
  conv1.b                     conv1.b                                        conv1.b                       conv1.b
  conv1.w                     conv1.w                                        conv1.w                       conv1.w
              0.00 0.02 0.04         0.00 0.05 0.10                                      0.00 0.02 0.04           0.00      0.05
              distortion mean            distortion std                                  distortion mean               distortion std
Figure 4: The impact of learning process on distortion values. The algorithm selectively amplifies(conv2.w, conv3.b), reduces(conv1.w, conv1.b,
conv2.b, conv3.b) and maintains (fc.b, fc.w) the distortion extent of different layers to boost utility (in the 1st sub-figure), while the layer-wise
standard deviations change only slightly across the tested settings (in the 2nd sub-figure).

                  MNIST                              FMNIST                                 MNIST                             FMNIST



                                                                           PL-Identity
  LS-Static




                 ssim=0.044                         ssim=0.027                            ssim=0.024                         ssim=0.044
                                                                           PL-Learn
  LS-Learn




                 ssim=0.035                         ssim=0.026                            ssim=0.023                         ssim=0.021
                                                                           Raw
  Raw




Figure 5: InvGrad reconstruction results under representative Laplace-scale and distribution-independent calibration settings (with χLS = 200 and
χPL = 0.98, respectively). Our method and the baseline exhibit comparable empirical protection quantitatively and visually.


worse than random guessing. Our method remains trainable and achieves 51.04% accuracy. Thus, we answer Q1 and
Q2.

Maintained Empirical Defense Effect. As Table 4a shows, our method and the baseline provide similar empirical
protection against InvGrad at fixed budgets. The MSE and SSIM results support this comparison. Figure 5 shows
that InvGrad fails to reconstruct recognizable images for both methods, and the reconstructed images are visually
similar. Table 4b further reports the empirical utility-privacy tradeoff against the InvGrad attack via the CAP metric.
We observe that our method achieves a higher CAP value on all datasets and privacy frameworks.

Intuitive Analysis of Distortion Learning. Figure 4 shows the layer-wise distortion statistics to analyze the influence
of the learning process. “fc” and “conv” denote fully-connected and convolutional layers, while “w” and “b” denote
weights and biases. We observe that 1) The distortion extent of some layers changes significantly, whereas that of other
layers does not. This may intuitively explain the success of our algorithm in maintaining utility. For example, in the
left-most figure of Figure 4, the algorithm selectively amplifies(conv2.w, conv3.b), reduces(conv1.w, conv1.b, conv2.b,
conv3.b) and maintains (fc.b, fc.w) the distortion extent of different layers to balance the privacy and utility. 2) The
standard deviation in each layer changes only slightly across the tested settings, suggesting that the overall dispersion
remains similar.

Additional Trade-off Results. Table 3 shows the detailed quantitative results of the privacy-utility trade-off under
our privacy framework. Figure 3 shows the client training process under a certain budget value, with faster and better
convergence curves for our method.

Detailed Quantitative Defense Results. To assess whether the protection mechanisms achieve comparable empirical
protection against the InvGrad attack, we quantitatively evaluate the MSE and SSIM between InvGrad-reconstructed
images and the ground truth. Figure 5 visualizes the defense effect at representative budgets, and Table 5 and Table
6 report MSE and SSIM results for all budgets. Across both tables, the SSIM values are at most 6.3%, while MSE
is reported in the raw table units. The small mean differences across budget values indicate comparable empirical
protection by our method and the baseline under this attack.
                                                          16
                                                       / Procedia Computer Science 00 (2026) 1–26                                                 17

                        2.00
                                                  mnist
                                                              尸 LS-Learn
                                                                                           2.00
                                                                                                                     fmnist
                                                                                                                                 l二
                ＿                                                               ＿
                                                                                                                                      LS-Learn
                        1.75                                       LS-Static               1.75                                       LS-Static


                 。oo。 1.50                                                       。oo。 1.50
                首c:, 1.25                                                       首c:, 1.25
                 ;:::l1.00                                                          ;:::l1.00
                 ＂
                 Q)
                                                                                    ＂
                                                                                    Q)


                百0 0.75                                                         百0 0.75
                ＄                                                               ＄
                 C/'J   0.50                                                        C/'J   0.50

                        0.25                                                               0.25

                        0.00
                               。   1500 3000 4500 6000 7500 9000 1050012000
                                                  steps
                                                                                           0.00
                                                                                                  。   1500 3000 4500 6000 7500 9000 1050012000
                                                                                                                     steps
Figure 6: The step-wise utility loss curves on MNIST and FMNIST datasets. By solving the per-round optimization problem, the proposed LS-Learn
method consistently achieves a lower current-round utility loss compared to the LS-Static baseline.




Figure 7: The average squared gradient norm of LS-Learn during training under varying privacy budgets χ. In these experiments, smaller budgets are
associated with larger empirical values.



Reduced Step-wise Utility Loss. Figure 6 visualizes the step-wise utility loss (i.e., the signed utility difference ϵu,t
                                                                                                                      (k)

caused by the current-round distortion) on the MNIST and FMNIST datasets. We observe that for the LS-Static baseline
approach, the per-step utility loss is highly fluctuating and excessively large, which can contribute to greater global
utility degradation through error accumulation. In contrast, our proposed LS-Learn method dynamically adapts the
distortion by continuously optimizing the perturbation parameters at each training step. By doing so, our algorithm
consistently maintains the step-wise utility loss at a significantly lower level compared to the baseline throughout the
training process.

Empirical Average Squared Gradient Norm. Figure 7 shows the average squared gradient norm of LS-Learn during
training under varying privacy budgets averaged over multiple random seeds. We observe that the empirical average
squared gradient norm varies with the privacy budget. A larger budget (χ = 1000, implying less injected noise) is
associated with a lower average squared gradient norm. In contrast, decreasing the budget to χ = 800 is associated with
a higher value. Under a relatively strict budget of χ = 600, the average squared gradient norm fails to stabilize at a low
level and instead rebounds significantly. This trend is qualitatively consistent with Theorem 5.2, whose bound depends
on the expected squared norm of the aggregate distortion rather than directly on the privacy budget.


References
 [1] Martin Abadi, Andy Chu, Ian Goodfellow, H Brendan McMahan, Ilya Mironov, Kunal Talwar, and Li Zhang. 2016. Deep learning with
     differential privacy. In Proceedings of the 2016 ACM SIGSAC conference on computer and communications security. ACM, New York, NY,
     USA, 308–318.
 [2] Léon Bottou, Frank E Curtis, and Jorge Nocedal. 2018. Optimization methods for large-scale machine learning. Siam Review 60, 2 (2018),
     223–311.
                                                                               17
                                                 / Procedia Computer Science 00 (2026) 1–26                                                   18

Table 5: The MSE↑ (higher means larger reconstruction error and stronger empirical defense) and SSIM↓ (lower means weaker structural similarity
and stronger empirical defense) of reconstructed images under the Laplace-scale calibration setting. The SSIM values are at most 6.3%, while MSE
is reported in the raw table units. The small method-wise differences indicate comparable empirical protection against InvGrad.
                 Dataset       Metric       Method          80         200        400        600        800       Diff Mean
                                           Identical       3.48       2.61       2.44        2.22       2.23
                                MSE          Learn         3.30       2.48       2.43        2.51       2.28
                 MNIST                         diff       -0.18       -0.13      -0.01       0.28       0.04          0.00
                                           Identical      3.0%        4.4%       3.1%       2.8%       2.3%
                                SSIM         Learn        4.0%        3.5%       2.8%       3.1%       2.2%
                                               diff       1.1%       -0.9%      -0.3%       0.2%       -0.1%         0.0%
                                           Identical       2.09       1.96       2.01        1.91       1.88
                                MSE          Learn         2.05       1.95       1.92        1.86       1.84
                FMNIST                         diff       -0.04       -0.01      -0.09      -0.04      -0.04         -0.04
                                           Identical      6.3%        2.7%       2.7%       2.3%       2.0%
                                SSIM         Learn        5.2%        2.6%       1.2%       1.7%       2.5%
                                               diff       -1.1%      -0.1%      -1.5%      -0.5%       0.5%         -0.5%


 [3] Flávio du Pin Calmon and Nadia Fawaz. 2012. Privacy against statistical inference. In 2012 50th annual Allerton conference on communication,
     control, and computing (Allerton). IEEE, 1401–1408.
 [4] John C Duchi, Michael I Jordan, and Martin J Wainwright. 2013. Local privacy and minimax bounds: Sharp rates for probability estimation.
     arXiv preprint arXiv:1305.6000 (2013).
 [5] Ran Eilat, Kfir Eliaz, and Xiaosheng Mu. 2021. Bayesian privacy. Theoretical Economics 16, 4 (2021), 1557–1603.
 [6] Lixin Fan, Kam Woh Ng, Ce Ju, Tianyu Zhang, B Chang Liu, Chee Seng Chan, and Qiang Yang. 2020. Rethinking Privacy Preserving Deep
     Learning: How to Evaluate and Thwart Privacy Attacks. Federated Learning: Privacy and Incentive 12500 (2020), 32.
 [7] Wei Feng, Jing Zhang, Yao Chen, Zhentao Qin, Yushu Zhang, Musheer Ahmad, and Marcin Woźniak. 2024. Exploiting robust quadratic
     polynomial hyperchaotic map and pixel fusion strategy for efficient image encryption. Expert Systems with Applications 246 (2024), 123190.
 [8] Jonas Geiping, Hartmut Bauermeister, Hannah Dröge, and Michael Moeller. 2020. Inverting Gradients–How easy is it to break privacy in
     federated learning? arXiv preprint arXiv:2003.14053 (2020).
 [9] Craig Gentry. 2009. A fully homomorphic encryption scheme. Stanford university.
[10] Robin C Geyer, Tassilo Klein, and Moin Nabi. 2017. Differentially private federated learning: A client level perspective. arXiv preprint
     arXiv:1712.07557 (2017).
[11] Stephen Hardy, Wilko Henecka, Hamish Ivey-Law, Richard Nock, Giorgio Patrini, Guillaume Smith, and Brian Thorne. 2017. Private federated
     learning on vertically partitioned data via entity resolution and additively homomorphic encryption. arXiv preprint arXiv:1711.10677 (2017).
[12] Jialuo He, Wei Chen, and Xiaojin Zhang. 2024. Reinforcement Learning as a Catalyst for Robust and Fair Federated Learning: Deciphering
     the Dynamics of Client Contributions. arXiv preprint arXiv:2402.05541 (2024).
[13] Jakub Konečnỳ, H Brendan McMahan, Daniel Ramage, and Peter Richtárik. 2016. Federated optimization: Distributed machine learning for
     on-device intelligence. arXiv preprint arXiv:1610.02527 (2016).
[14] Jakub Konečnỳ, H Brendan McMahan, Felix X Yu, Peter Richtárik, Ananda Theertha Suresh, and Dave Bacon. 2016. Federated learning:
     Strategies for improving communication efficiency. arXiv preprint arXiv:1610.05492 (2016).
[15] Maximilian Lam, Gu-Yeon Wei, David Brooks, Vijay Janapa Reddi, and Michael Mitzenmacher. 2021. Gradient Disaggregation: Breaking
     Privacy in Federated Learning by Reconstructing the User Participant Matrix. In Proceedings of the 38th International Conference on Machine
     Learning (Proceedings of Machine Learning Research, Vol. 139), Marina Meila and Tong Zhang (Eds.). PMLR, 5959–5968.
[16] Tor Lattimore and Csaba Szepesvári. 2020. Bandit algorithms. Cambridge University Press.
[17] Yan Li, Hongyang Yan, Teng Huang, Zijie Pan, Jiewei Lai, Xiaoxue Zhang, Kongyang Chen, and Jin Li. 2024. Model architecture level privacy
     leakage in neural networks. Science China Information Sciences 67, 3 (2024), 132101.
[18] Xiangru Lian, Yijun Huang, Yuncheng Li, and Ji Liu. 2015. Asynchronous parallel stochastic gradient for nonconvex optimization. Advances
     in neural information processing systems 28 (2015).
[19] Yujun Lin, Song Han, Huizi Mao, Yu Wang, and Bill Dally. 2018. Deep Gradient Compression: Reducing the Communication Bandwidth for
     Distributed Training. In International Conference on Learning Representations.
[20] Andrew Lowy and Meisam Razaviyayn. 2023. Private Federated Learning Without a Trusted Server: Optimal Algorithms for Convex Losses.
     In The Eleventh International Conference on Learning Representations.
[21] Brendan McMahan, Eider Moore, Daniel Ramage, Seth Hampson, and Blaise Aguera y Arcas. 2017. Communication-efficient learning of
     deep networks from decentralized data. In Artificial Intelligence and Statistics. PMLR, 1273–1282.
[22] H Brendan McMahan, Eider Moore, Daniel Ramage, and Blaise Agüera y Arcas. 2016. Federated learning of deep networks using model
     averaging. arXiv preprint arXiv:1602.05629 (2016).

                                                                      18
                                                 / Procedia Computer Science 00 (2026) 1–26                                                   19

Table 6: The MSE↑ and SSIM↓ of InvGrad-reconstructed images under the distribution-independent privacy-leakage calibration setting. The SSIM
values are at most 5.8%, while MSE is reported in the raw table units. The small method-wise differences indicate comparable empirical protection
against InvGrad.
                  Dataset       Metric       Method          0.96       0.97        0.98          0.99    0.995          Diff Mean
                                            Identical        3.45       3.31        2.84          2.67      1.91
                                 MSE          Learn          3.37       3.10        2.74          2.24      2.35
                  MNIST                         diff        -0.08       -0.21      -0.10       -0.43        0.44           -0.08
                                            Identical       2.9%        4.0%       2.4%        2.5%        3.3%
                                 SSIM         Learn         2.4%        3.3%       2.3%        2.7%        3.0%
                                                diff        -0.5%      -0.7%       -0.1%       0.2%       -0.3%           -0.3%
                                            Identical        2.10       2.04        1.99          1.89      1.68
                                 MSE          Learn          2.09       2.07        1.91          1.87      1.84
                 FMNIST                         diff        -0.01       0.03       -0.08       -0.03        0.16           0.02
                                            Identical       4.5%        4.6%       4.4%        1.9%        2.7%
                                 SSIM         Learn         5.5%        5.8%       2.1%        1.9%        2.0%
                                                diff        1.1%        1.2%       -2.3%       0.0%       -0.8%           -0.2%


                                                       Table 7: Experimental configuration.
                                         Category                           Parameter                      Value
                                 Federated Learning Setup              Backbone Model                    LeNetZhu
                                                                       Number of Clients                    4
                                                                    Local-batch Update Steps                1
                                                                           Optimizer                     FedSGD
                                                                       Local Batch Size                     4
                                      Attack Setting                      Attack Method                  InvGrad
                                                                         Attack Iterations                 1600
                                                                        Attack Optimizer                  Adam
                                                                      Attack Learning Rate                   1
                                                                    Total Variation Coefficient            1e-5
                                                                    Target (Local) Batch Size                4
                                                                      Local Training Epoch                   1
                                    Distortion Learning                 Learning Iterations                    10
                                                                    Distortion Learning Rate                  0.1
                                                                       Distortion Optimizer                  SGD
                                                                  Negative-Norm Coefficient λ                10−5
                                                                         Distortion Range                [lt(k) , u(k)
                                                                                                                   t ]
                                                               Sensitivity/Gradient Clip Threshold            500



[23] Maxence Noble, Aurélien Bellet, and Aymeric Dieuleveut. 2022. Differentially Private Federated Learning on Heterogeneous Data. In
     Proceedings of The 25th International Conference on Artificial Intelligence and Statistics (Proceedings of Machine Learning Research,
     Vol. 151), Gustau Camps-Valls, Francisco J. R. Ruiz, and Isabel Valera (Eds.). PMLR, 10110–10145.
[24] Milad Khademi Nori, Sangseok Yun, and Il-Min Kim. 2021. Fast federated learning by balancing communication trade-offs. IEEE Transactions
     on Communications 69, 8 (2021), 5168–5182.
[25] Borzoo Rassouli and Deniz Gündüz. 2019. Optimal utility-privacy trade-off with total variation distance as a privacy measure. IEEE
     Transactions on Information Forensics and Security 15 (2019), 594–603.
[26] Irving S Reed. 1973. Information theory and privacy in data banks. In Proceedings of the June 4-8, 1973, national computer conference and
     exposition. 581–587.
[27] Lalitha Sankar, S Raj Rajagopalan, and H Vincent Poor. 2013. Utility-privacy tradeoffs in databases: An information-theoretic approach. IEEE
     Transactions on Information Forensics and Security 8, 6 (2013), 838–852.
[28] Xicong Shen, Ying Liu, and Zhaoyang Zhang. 2022. Performance-Enhanced Federated Learning With Differential Privacy for Internet of
     Things. IEEE Internet of Things Journal 9, 23 (2022), 24079–24094.

                                                                       19
                                                 / Procedia Computer Science 00 (2026) 1–26                                                    20

[29] Aleksandrs Slivkins et al. 2019. Introduction to multi-armed bandits. Foundations and Trends® in Machine Learning 12, 1-2 (2019), 1–286.
[30] Stacey Truex, Ling Liu, Ka-Ho Chow, Mehmet Emre Gursoy, and Wenqi Wei. 2020. LDP-Fed: Federated learning with local differential
     privacy. In Proceedings of the Third ACM International Workshop on Edge Systems, Analytics and Networking. 61–66.
[31] Jianyu Wang and Gauri Joshi. 2018. Cooperative SGD: A unified framework for the design and analysis of communication-efficient SGD
     algorithms. arXiv preprint arXiv:1808.07576 (2018).
[32] Weina Wang, Lei Ying, and Junshan Zhang. 2016. On the relation between identifiability, differential privacy, and mutual-information privacy.
     IEEE Transactions on Information Theory 62, 9 (2016), 5018–5029.
[33] Wenqi Wei, Ling Liu, Yanzhao Wut, Gong Su, and Arun Iyengar. 2021. Gradient-leakage resilient federated learning. In 2021 IEEE 41st
     International Conference on Distributed Computing Systems (ICDCS). IEEE, 797–807.
[34] Yuezhou Wu, Yan Kang, Jiahuan Luo, Yuanqin He, Lixin Fan, Rong Pan, and Qiang Yang. 2022. FedCG: Leverage Conditional GAN for
     Protecting Privacy and Maintaining Competitive Performance in Federated Learning. In Proceedings of the Thirty-First International Joint
     Conference on Artificial Intelligence, IJCAI-22, Lud De Raedt (Ed.). International Joint Conferences on Artificial Intelligence Organization,
     2334–2340. https://doi.org/10.24963/ijcai.2022/324 Main Track.
[35] Hirosuke Yamamoto. 1983. A source coding problem for sources with additional outputs to keep secret from the receiver or wiretappers
     (corresp.). IEEE Transactions on Information Theory 29, 6 (1983), 918–923.
[36] Xiaobao Yang, Yang Yang, Sugang Ma, Zhijie Li, Wei Dong, and Marcin Woźniak. 2024. SAMT-generator: A second-attention for image
     captioning based on multi-stage transformer network. Neurocomputing 593 (2024), 127823.
[37] Hongxu Yin, Arun Mallya, Arash Vahdat, Jose M Alvarez, Jan Kautz, and Pavlo Molchanov. 2021. See through Gradients: Image Batch
     Recovery via GradInversion. In Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition. 16337–16346.
[38] Jinshan Zeng and Wotao Yin. 2018. On nonconvex decentralized gradient descent. IEEE Transactions on signal processing 66, 11 (2018),
     2834–2848.
[39] Chengliang Zhang, Suyi Li, Junzhe Xia, Wei Wang, Feng Yan, and Yang Liu. 2020. BatchCrypt: Efficient Homomorphic Encryption
     for Cross-Silo Federated Learning. In 2020 USENIX Annual Technical Conference (USENIX ATC 20). USENIX Association, 493–506.
     https://www.usenix.org/conference/atc20/presentation/zhang-chengliang
[40] Xiaojin Zhang, Kai Chen, and Qiang Yang. 2023. Towards Achieving Near-optimal Utility for Privacy-Preserving Federated Learning via Data
     Generation and Parameter Distortion. arXiv preprint arXiv:2305.04288 (2023).
[41] Xiaojin Zhang, Yulin Fei, Wei Chen, and Hai Jin. 2024. Deciphering the Interplay between Local Differential Privacy, Average Bayesian
     Privacy, and Maximum Bayesian Privacy. arXiv preprint arXiv:2403.16591 (2024).
[42] Xiaojin Zhang, Hanlin Gu, Lixin Fan, Kai Chen, and Qiang Yang. 2022. No free lunch theorem for security and utility in federated learning.
     ACM Transactions on Intelligent Systems and Technology 14, 1 (2022), 1–35.
[43] Xiaojin Zhang, Yan Kang, Kai Chen, Lixin Fan, and Qiang Yang. 2023. Trading Off Privacy, Utility, and Efficiency in Federated Learning.
     ACM Transactions on Intelligent Systems and Technology 14, 6 (2023), 1–32.
[44] Xiaojin Zhang, Yan Kang, Lixin Fan, Kai Chen, and Qiang Yang. 2023. A Meta-learning Framework for Tuning Parameters of Protection
     Mechanisms in Trustworthy Federated Learning. ACM Transactions on Intelligent Systems and Technology (2023).
[45] Bo Zhao, Konda Reddy Mopuri, and Hakan Bilen. 2020. idlg: Improved deep leakage from gradients. arXiv preprint arXiv:2001.02610
     (2020).
[46] Jiaqi Zhao, Hui Zhu, Fengwei Wang, Rongxing Lu, Hui Li, Zhongmin Zhou, and Haitao Wan. 2022. ACCEL: An efficient and privacy-
     preserving federated logistic regression scheme over vertically partitioned data. Science China. Information Sciences 65, 7 (2022), 170307.
[47] Ligeng Zhu and Song Han. 2020. Deep leakage from gradients. In Federated Learning. Springer, 17–31.
[48] Linghui Zhu, Xinyi Liu, Yiming Li, Xue Yang, Shu-Tao Xia, and Rongxing Lu. 2021. A fine-grained differentially private federated learning
     against leakage from gradients. IEEE Internet of Things Journal 9, 13 (2021), 11500–11512.
[49] Ligeng Zhu, Zhijian Liu, , and Song Han. 2019. Deep Leakage from Gradients. In Annual Conference on Neural Information Processing
     Systems (NeurIPS).




                                                                       20
                                          / Procedia Computer Science 00 (2026) 1–26                                     21

Appendix A. Broader Impact and Limitations

    We propose a general distortion learning framework for building protection mechanisms that can achieve a
better trade-off between privacy and utility. Our work is expected to promote further research on utility-friendly
protection mechanisms and thereby help address privacy-leakage threats in FL. In this paper, we mainly demonstrate
the effectiveness of the overall framework on image-classification tasks. Additional task-specific designs are needed to
apply our framework to diverse FL scenarios; this is a limitation of this study and a direction for future work.
    Regarding the practical implementation of our framework, the choice of hyperparameters for the distortion learning
process (Algorithm 2), such as the learning rate γt and the number of iterations M, is crucial for achieving the best
results. We recommend that practitioners tune these parameters based on their specific application. The optimal
configuration is inherently tied to the characteristics of the dataset, the complexity of the model, and the desired balance
between privacy and utility.
    Data complexity also plays a significant role in the practical deployment of our framework. Scenarios involving
more complex data (e.g., high-resolution images) typically require models with a higher number of parameters. While
our framework is scalable, the computational cost of the LearnDistortion procedure (Algorithm 2) increases with model
size. The number of optimization steps, M, serves as a hyperparameter that balances the stationarity quality of the
learned nonconvex distortion trajectory against the per-round computational expense; in the convex exact-gradient
regime, it also controls the O(1/M) optimality-gap benchmark. Accordingly, we can select the hyperparameter M
based on the complexity of the data. Specifically, more complex tasks may require a larger M, a choice contingent on
available computational resources.
    The proposed framework is inherently scalable due to its design. The most intensive new computation, the
LearnDistortion procedure (Algorithm 2), is performed entirely on the client side. As clients operate in parallel,
increasing the number of participating units (K) does not increase the per-client computational time. The central
server’s workload consists only of aggregating the distorted model parameters, a standard operation in federated learning
whose overhead grows linearly with K. Therefore, our framework maintains the same high level of scalability as
conventional federated learning algorithms like FedSGD. While our experiments demonstrate our method’s effectiveness
in a typical FL setting, a comprehensive empirical study on a very large-scale system with thousands of clients would
be a valuable direction for future work to investigate the practical effects of network latency and communication
bottlenecks.
    The theoretical analysis presented in this work primarily focuses on the trade-off between privacy and utility, and
does not explicitly model the impact of communication constraints such as channel capacity. In practical deployments,
communication bandwidth is a significant bottleneck that affects the overall efficiency (e.g., training time). A formal
extension of the optimization problem to a three-way trade-off between privacy, utility, and communication efficiency
represents an important avenue for future research.


Appendix B. Analysis for Theorem 5.1 and Corollary 5.1

    This section first proves the average first-order stationarity guarantee for the nonconvex L2 -annular projected-SGD
trajectory and then establishes the convex exact-gradient utility-loss corollary.

Appendix B.1. Analysis for Theorem 5.1
Proof. Fix t, k, and the realized mini-batch, and abbreviate ϕ = ϕ(k)
                                                                  t,B        t , and γ = γt . Let
                                                                      , A = A(k)

                                                                                             1 − Lα γ
                dm ≜ αm+1 − αm ,                   em ≜ Gm − ∇ϕ(αm ),                   a≜            > 0.            (B.1)
                                                                                                2γ
   Set zm = αm − γGm . Because αm+1 is a global Euclidean projection of zm onto the closed, possibly nonconvex set
A, while αm ∈ A, projection-distance minimality gives

                                               ∥αm+1 − zm ∥22 ≤ ∥αm − zm ∥22 .                                        (B.2)


                                                              21
                                         / Procedia Computer Science 00 (2026) 1–26                                 22

Substituting dm and zm and expanding both sides yields
                                                                    1
                                                 ⟨Gm , dm ⟩ ≤ −       ∥dm ∥22 .                                  (B.3)
                                                                   2γ
This step uses neither convexity nor uniqueness of the selected projection.
   Applying Eq. (19), using ∇ϕ(αm ) = Gm − em , and then applying Eq. (B.3), we obtain
                                                                                    Lα
                                  ϕ(αm+1 ) ≤ ϕ(αm ) + ⟨Gm , dm ⟩ − ⟨em , dm ⟩ +        ∥dm ∥22                   (B.4)
                                                                                    2
                                           ≤ ϕ(αm ) − a∥dm ∥22 − ⟨em , dm ⟩.                                     (B.5)

Young’s inequality gives
                                                            a           1
                                            −⟨em , dm ⟩ ≤     ∥dm ∥22 + ∥em ∥22 ,                                (B.6)
                                                            2          2a
and hence
                                        a                               1
                                          ∥dm ∥22 ≤ ϕ(αm ) − ϕ(αm+1 ) + ∥em ∥22 .                                (B.7)
                                        2                              2a
Taking expectations, summing Eq. (B.7) for m = 1, . . . , M, and using ϕ(α M+1 ) ≥ ϕinf and Eq. (21) gives
                                                 M
                                              a ∑︂                     Mνα2
                                                    E[∥dm ∥22 ] ≤ ∆ϕ +      .                                    (B.8)
                                              2 m=1                    2a

Since Rm = −dm /γ and a = (1 − Lα γ)/(2γ), rearranging proves Eq. (28).
   It remains to connect the selected projected step to first-order stationarity. A global projection onto a closed set
supplies a proximal normal, so

                                                 zm − αm+1 ∈ NA
                                                              P
                                                                (αm+1 ).                                         (B.9)

The proximal normal cone is a cone and is contained in the limiting normal cone. Therefore
                                               zm − αm+1
                                     nm+1 ≜              = Rm − Gm ∈ NA (αm+1 ).                                (B.10)
                                                   γ
Using this particular normal vector, Eq. (20), and em = Gm − ∇ϕ(αm ), we have

                                          s(αm+1 ) ≤ ∥∇ϕ(αm+1 ) + nm+1 ∥2                                       (B.11)
                                                     ≤ (1 + Lα γ)∥Rm ∥2 + ∥em ∥2 .                              (B.12)

The inequality (x + y)2 ≤ 2x2 + 2y2 , followed by averaging, Eq. (21), and Eq. (28), proves Eq. (29).
   Finally, if em = 0, the inequality preceding Young’s inequality gives directly

                                               a∥dm ∥22 ≤ ϕ(αm ) − ϕ(αm+1 ).                                    (B.13)

Telescoping this sharper inequality proves Eq. (30); Eq. (31) then follows from s(αm+1 ) ≤ (1 + Lα γ)∥Rm ∥2 . This
completes the proof.

Appendix B.2. Analysis for Corollary 5.1
                                                             t , α = αt , and γ = γt . The exact update is
Proof. For the convex corollary, abbreviate f = ft(k) , C = C(k)  ∗   (k)∗


                                            αm+1 = ProjC (αm − γ∇ f (αm )) .                                    (B.14)

                                                              22
                                         / Procedia Computer Science 00 (2026) 1–26                                 23

Because C is closed and convex, its projection variational inequality gives, for every α ∈ C,
                                                               1
                                   ⟨∇ f (αm ), αm+1 − α⟩ ≤       ⟨αm − αm+1 , αm+1 − α⟩ .                       (B.15)
                                                               γ
Convexity and Lα -smoothness of f , together with γ ≤ 1/Lα , imply
                                                                             1
                             f (αm+1 ) − f (α∗ ) ≤ ⟨∇ f (αm ), αm+1 − α∗ ⟩ +   ∥αm+1 − αm ∥22                   (B.16)
                                                                            2γ
                                                    1 (︂                              )︂
                                                 ≤       ∥αm − α∗ ∥22 − ∥αm+1 − α∗ ∥22 .                        (B.17)
                                                   2γ
Applying Eq. (B.15) with α = αm and using smoothness also shows that f (αm+1 ) ≤ f (αm ). Therefore, summing Eq.
(B.17) over m = 1, . . . , M gives
                                                                    M
                                                           )︁ ∑︂(︁
                                     M f (α M+1 ) − f (α∗ ) ≤      f (αm+1 ) − f (α∗ )
                                      (︁                                               )︁
                                                                                                                (B.18)
                                                                    m=1
                                                                    ∥α1 − α∗ ∥22
                                                                ≤                .                              (B.19)
                                                                        2γ

Since f = ϵu,t
           (k)
               and both α1 and α∗ belong to C, the diameter bound gives Eq. (33).


Appendix C. Analysis for Theorem 5.2

   In this section, we analyze the average-stationarity guarantee of our proposed algorithm. The averaged stochastic
gradient at round t is denoted by gt .

Lemma C.1. Let Assumption 5.2 and Assumption 5.3 hold, and choose 0 < η ≤ 1/(4LF ). Then
                                  η
                                    E[∥∇F(Wt−1 )∥2 ] ≤ E[F(Wt−1 ) − F(Wt )] + LF η2 σ2g
                                  2                      (︄       )︄
                                                            1
                                                       +      + LF E[∥∆t ∥2 ].                                   (C.1)
                                                            η


   With the above lemma, we are ready to prove Theorem 5.2.

Appendix C.1. Analysis for Lemma C.1
Proof. Let qt = ∇F(Wt−1 ). By the LF -smoothness of F and the update Wt − Wt−1 = −ηgt + ∆t ,
                                                                           LF
                            F(Wt ) ≤ F(Wt−1 ) − η⟨qt , gt ⟩ + ⟨qt , ∆t ⟩ +    ∥ − ηgt + ∆t ∥2                    (C.2)
                                                                            2
                                   ≤ F(Wt−1 ) − η⟨qt , gt ⟩ + ⟨qt , ∆t ⟩ + LF η2 ∥gt ∥2 + LF ∥∆t ∥2 .            (C.3)

 Here, Ft−1 denotes the history σ-algebra containing W0 and all randomness revealed through round t − 1. Hence Wt−1
and qt = ∇F(Wt−1 ) are Ft−1 -measurable, while gt retains the stochasticity introduced at round t. The unbiasedness and
bounded-variance conditions imply

                                              E[⟨qt , gt ⟩ | Ft−1 ] = ∥qt ∥2 ,                                   (C.4)
                                                        2
                                                E[∥gt ∥ | Ft−1 ] ≤ ∥qt ∥   2
                                                                               + σ2g .                           (C.5)


                                                               23
                                           / Procedia Computer Science 00 (2026) 1–26                                     24

No zero-mean assumption is imposed on ∆t . Instead, Young’s inequality gives
                                                                η         1
                                                 ⟨qt , ∆t ⟩ ≤     ∥qt ∥2 + ∥∆t ∥2 .                                    (C.6)
                                                                4         η
Taking the conditional expectation of Eq. (C.3) and using η ≤ 1/(4LF ), we obtain
                                                                        η
                                       E[F(Wt ) | Ft−1 ] ≤ F(Wt−1 ) − ∥qt ∥2 + LF η2 σ2g                               (C.7)
                                                             (︄       )︄2
                                                                1
                                                           +      + LF E[∥∆t ∥2 | Ft−1 ].                              (C.8)
                                                                η
Taking total expectations and rearranging proves Eq. (C.1).

Appendix C.2. Analysis for Theorem 5.2
Proof. From Lemma C.1, summing over t = 1, . . . , T gives
                                   T
                                η ∑︂
                                      E[∥∇F(Wt−1 )∥2 ] ≤ F(W0 ) − E[F(WT )] + T LF η2 σ2g                              (C.9)
                                2 t=1
                                                           (︄            T
                                                                     )︄ ∑︂
                                                              1
                                                         +      + LF        E[∥∆t ∥2 ].                               (C.10)
                                                              η         t=1

 Dividing both sides by ηT/2 proves Eq. (35). Since F(WT ) ≥ F∗ , replacing E[F(WT )] by F∗ gives the stated upper
bound on the transient term. If E[∥∆t ∥2 ] ≤ ρ2 for every t, taking the limit superior gives the stationary-neighborhood
bound.

Appendix D. Measurements for Privacy Leakage and Optional Distortion Set

    We first introduce the definition of privacy leakage. The privacy leakage is measured using the gap between the
estimated dataset and the original dataset. The semi-honest attacker uses an optimization algorithm [47, 8, 45, 37] to
reconstruct the original dataset of the client given the exposed model information W.
Definition D.1 (Privacy Leakage). Let d̆(m) represent the original m-th data, and let di(m) represent the m-th data
inferred by the attacker at iteration i. Let I represent the total number of attack iterations. The privacy leakage ϵ p is
defined as
                                              ⎧     1 ∑︁I 1 ∑︁|D|   (m)  (m)
                                              ⎨ D− I i=1 |D| m=1 ||di −d̆ || , I > 0
                                              ⎪
                                         ϵp = ⎪
                                              ⎪
                                                             D                                                     (D.1)
                                              ⎪
                                              ⎩              0,                I=0
Remark: We assume that ||di(m) − d̆(m) || ∈ [0, D], where D is a positive constant. Therefore, ϵ p ∈ [0, 1].
    The precise definition for privacy leakage is introduced in Eq. (D.1), which is measured using the distance between
the recovered data and the true data. However, it would be difficult to solve the optimization problem (Eq. (7)) using
this definition directly. Instead, we derive bounds on privacy leakage using the scalar distortion intensity β(k) .
    In this appendix, the superscript (k) consistently identifies the client and the subscript t identifies the communication
round. In Lemma D.1, t is fixed and is suppressed only in the abbreviated variables introduced there. To derive an
attack-specific upper bound, fix a communication round t and client k, condition on the received model Wt−1 , and let
             B(k)
  t = {d̆ }m=1 be the actual data collection used to compute the undistorted local update, where Bt := |B̆t |. Define
B̆(k)    (m) t                                                                                    (k)     (k)

the per-example and aggregate exposed-update maps by

                                                t (d) := Wt−1 − η∇W L(Wt−1 , d),
                                              g(k)                                                                     (D.2)
                                                          1 ∑︂ (k)
                                             g(k)
                                              t   (D) :=        g (d).                                                 (D.3)
                                                         |D| d∈D t
                                                                  24
                                           / Procedia Computer Science 00 (2026) 1–26                                    25

Because the local loss is the empirical average over B̆(k)
                                                       t , the FedSGD update gives


                                                           t (B̆t ) = W̆t .
                                                          g(k)  (k)     (k)
                                                                                                                      (D.4)

The individual samples d̆(m) and di(m) below belong to the fixed client k, so their client index is suppressed. The indices
t and (k) are retained on the exposed-update maps to distinguish g(k)        (k)
                                                                    t and gt from the budget-to-intensity mapping g
                                                                                                                         (k)

used in the main text.
Assumption D.1 (Bi-Lipschitz Condition). For all original and reconstructed examples under consideration, there
exist constants 0 < ca ≤ cb such that

                                  t (d1 ) − gt (d2 )∥2 ≤ ∥d1 − d2 ∥2 ≤ cb ∥gt (d1 ) − gt (d2 )∥2 .
                             ca ∥g(k)        (k)                            (k)        (k)
                                                                                                                      (D.5)

                                                                                                           B(k)
                                                                                    i = {di }m=1 at attack iteration i,
    For the actually released local update Wt(k) and the attacker’s reconstruction B(k)   (m) t

define the aggregate matching residual

                                                                    t (Bi ) − Wt ∥2 .
                                                ri(k) (Wt(k) ) := ∥g(k) (k)    (k)
                                                                                                                      (D.6)



Assumption D.2 (Sublinear Aggregate Matching Residual). For the fixed round, client, actual update batch, attack
protocol, and selected attack horizon I ≥ 1, assume that there exist c2 > 0 and p ∈ (0, 1) such that
                                           I
                                          ∑︂
                                                ri(k) (Wt(k) ) ≤ c2 I p      almost surely.                           (D.7)
                                          i=1

 When one common leakage score is used over an optimization feasible set, the same c2 and p are assumed to hold
uniformly over the protected outputs in that set. If multiple attack horizons are considered, the same constants are
additionally assumed over those horizons. For a pointwise application of the lemma below, only the realized output
Wt(k) at the selected horizon is required to satisfy Eq. (D.7). This condition is stated directly in terms of the attacker’s
matching objective and the actual release; it does not posit a dataset whose aggregate exposed update is exactly Wt(k) .

Lemma D.1. Let I ≥ 1, abbreviate W̆ (k) = W̆t(k) , and let the released update be

                                W (k) = W̆ (k) + α(k) ,          β(k) := ∥α(k) ∥2 = ∥W (k) − W̆ (k) ∥2 .              (D.8)

Under Assumptions D.1 and D.2, if
                                                                   2c2 cb p−1
                                                          β(k) ≥         I ,                                          (D.9)
                                                                    ca
then the reconstruction-based privacy leakage in Eq. (D.1) satisfies, almost surely,

                                                                 ca β(k) + c2 cb I p−1
                                                  ϵ p(k) ≤ 1 −                         .                             (D.10)
                                                                         4D


    Accordingly, for a fixed attack protocol and horizon I, we use the right-hand side of Eq. (D.10) as the attack-specific
leakage score

                                                                     ca β(k) + c2 cb I p−1
                                             ϵ p(k) (β(k) ) := 1 −                         .
                                                                             4D
This score is an upper-bound surrogate under the stated conditions, not a mechanism-independent privacy guarantee;
on configurations satisfying the lemma, the proof together with Definition D.1 also implies that it lies in [0, 1].
                                                         25
                                               / Procedia Computer Science 00 (2026) 1–26                              26

Appendix D.1. Analysis for Lemma D.1
Proof. For each attack iteration i, the lower side of the bi-Lipschitz condition and Jensen’s (equivalently, the triangle)
inequality for the average give
                                       (k)
                                    Bt                                   t    B(k)
                                  1 ∑︂                               ca ∑︂
                                             ∥di(m) − d̆(m) ∥2 ≥          ∥g(k)   (m)        (k) (m)
                                                                             t (di ) − gt (d̆ )∥2                  (D.11)
                                 B(k)
                                  t m=1                         B(k)
                                                                  t m=1
                                                                   ⃦                             ⃦
                                                              ≥ c ⃦⃦g(k) (B(k) ) − g(k) (B̆(k) )⃦⃦ .
                                                                     a        t        i          t     t      2
                                                                                                                   (D.12)

Using Eq. (D.4), W (k) = W̆ (k) + α(k) , and the reverse triangle inequality, we further obtain
                            ⃦                         ⃦
                               t (Bi ) − gt (B̆t )⃦2 = ca ∥gt (Bi ) − W̆ ∥2
                        ca ⃦⃦g(k)  (k)      (k)   (k) ⃦         (k) (k)        (k)
                                                                                                                   (D.13)
                                                        ≥ ca ∥W (k) − W̆ (k) ∥2 − ∥g(k) (k)    (k) )︁
                                                             (︁
                                                                                    t (Bi ) − W ∥2                 (D.14)
                                                            = ca β − ca ri(k) (W (k) )
                                                                     (k)
                                                                                                                   (D.15)
                                                            ≥ ca β(k) − cb ri(k) (W (k) ),                         (D.16)

where the last inequality uses ri(k) (W (k) ) ≥ 0 and ca ≤ cb .
   Averaging over I iterations and applying Eq. (D.7) yields
                                                                                     (k)
                                                                   I   Bt
                                                              1   ∑︂ 1 ∑︂
                                             D(1 − ϵ p(k) ) =                              ∥di(m) − d̆(m) ∥2       (D.17)
                                                             I i=1 B(k)
                                                                    t m=1
                                                                                      I
                                                                              cb ∑︂ (k) (k)
                                                          ≥ ca β(k) −               r (W )                         (D.18)
                                                                               I i=1 i
                                                          ≥ ca β(k) − c2 cb I p−1 .                                (D.19)

Set A = ca β(k) and B = c2 cb I p−1 . The stated lower bound on β(k) implies A ≥ 2B, and hence
                                                                         A A+B
                                                         A−B≥              ≥   .                                   (D.20)
                                                                         2   4
Consequently,

                                                                     ca β(k) + c2 cb I p−1
                                                  D(1 − ϵ p(k) ) ≥                         ,                       (D.21)
                                                                              4
which is equivalent to Eq. (D.10).




                                                                         26


==> tmp/inspect/current.txt <==
                                                                                                               Procedia
                                                                                                               Computer
                                           Procedia Computer Science 00 (2026) 1–26                             Science


  Theoretically Principled Federated Learning for Balancing Privacy
                             and Utility

  Xiaojin Zhang * a , Wenjie Lib , Yiming Lia , Wei Chena , Shu-Tao Xiab,c , Qiang Yang†d,e
                                         a Huazhong University of Science and Technology, China
                                                      b Tsinghua University, China
                                                    c Peng Cheng Laboratory, China
                                                            d WeBank, China
                                             e The Hong Kong Polytechnic University, China




Abstract
Federated learning aims to enable collaborative model training while preserving data privacy. Distortion-based protection mechanisms
are commonly employed to achieve this objective. However, the adoption of distortion can lead to a degradation in performance.
Existing research predominantly focuses on privacy or utility independently, lacking a unified approach. In this work, we propose a
unified learning algorithm for balancing the trade-off between privacy and utility in federated learning. Our algorithm is specifically
designed for distortion-based privacy protection mechanisms and can be applied to privacy measurements that map distortion
to a scalar leakage value. By adaptively adjusting the distortion for each model parameter based on its impact on model utility,
our learning algorithm achieves a superior utility-privacy trade-off. Under the stated regularity conditions, we analyze the utility
performance of the distortion-learning procedure and the convergence behavior of the resulting perturbed federated optimization.
Experiments on MNIST and Fashion-MNIST provide empirical evidence supporting the superior utility performance of our method
compared to baseline methods, while maintaining the same privacy budget settings.

© 2011 Published by Elsevier Ltd.

Keywords: federated learning, privacy-utility trade-offs, privacy-preserving machine learning


1. Introduction

    The proliferation of extensive datasets has created a demand for distributed learning techniques. Federated learning
(FL) [22, 21, 13, 14, 12] has emerged as a promising paradigm that enables multiple participants to collaboratively
train a machine learning model while preserving the privacy of their sensitive data. FL has made notable advancements
in privacy-preserving machine learning systems, specifically in addressing the challenges posed by "semi-honest"
adversaries. These adversaries strictly adhere to the principles of the federated learning framework but aim to infer
sensitive information of other participants based on the exposed model parameters [46, 17]. The degree of statistical
dependence between private data and publicly transmitted information determines the extent to which a semi-honest
entity can deduce private data from the exchanged information. Recent research has revealed that semi-honest
adversaries can exploit the gradients of trained models to reconstruct private training images with high fidelity at the

   * National Engineering Research Center for Big Data Technology and System, Services Computing Technology and System Lab, Cluster and
Grid Computing Lab, School of Computer Science and Technology, Huazhong University of Science and Technology, Wuhan, 430074, China
   † Corresponding Author

                                                                   1
                                           / Procedia Computer Science 00 (2026) 1–26                                      2

pixel level, a phenomenon known as gradient leakage attacks. Notable examples of such attacks include DLG [47],
Inverting Gradients [8], Improved DLG [45], and GradInversion [37]. In this context, this paper aims to introduce a
theoretically principled approach to federated learning that carefully balances the trade-off between privacy and utility.
    Early attempts to address privacy attacks have involved various techniques, including homomorphic encryption
(HE) [11], differential privacy (DP) [1], and gradient compression (GC) [19]. HE and MPC offer protection for private
data without compromising model performance, but they often introduce significant computation and communication
overhead, particularly for deep neural networks. Moreover, these methods do not ensure the security of clients’ private
data after decryption during server aggregation [15]. DP and GC protect data privacy by introducing distortion, such as
adding noise or compressing shared model updates, which can lead to a substantial degradation in model performance.
To achieve a balance between privacy and performance, recent works [33, 23, 48, 28] have explored approaches that
leverage fine-grained DP or regularization to mitigate the impact of noise on model performance. However, these
protection mechanisms still require manual tuning of protection hyperparameters, necessitating significant engineering
efforts.
    In contrast, the primary contribution of this work is a novel protection mechanism that learns the distortion jointly
with the optimization of model parameters. We propose an adaptive learning algorithm designed to automatically attain
a desirable balance between privacy and utility. This algorithm dynamically adjusts the distortion for each model
parameter based on its specific impact on model performance. Furthermore, under explicit regularity conditions, we
establish an average first-order stationarity guarantee for the practical nonconvex L2 -annular projected-SGD updates
used by the PL branch, derive the O(1/M) global utility-loss gap in the convex exact-gradient regime, and characterize
the average stationarity of perturbed FedSGD. This shift from ’static configuration’ to ’dynamic learning’ offers a new,
theoretically principled approach to solving the fundamental privacy-utility trade-off in federated learning.
    Our adaptive distortion-learning framework is designed to address the limitations of traditional static distortion
strategies. The static approach, where a uniform distortion is applied for privacy, is advantageous for its simplicity
and efficiency. However, this simplicity comes at the cost of flexibility. Thestatic approach fails to consider client-
specific heterogeneity, such as differences in data distributions or privacy requirements. In contrast, our framework
adaptively personalizes the distortion for each client, achieving a superior balance by accommodating their unique
data characteristics and privacy needs. The primary advantage of this framework lies in this fine-grained optimization
and flexibility. Its main drawback is the increased computational and management complexity required to enable
this personalization, which is worthwhile for achieving a reasonable trade-off between privacy and utility in diverse
federated learning environments.

Our Contributions. First, we formulate the balance between privacy and utility as an optimization problem with
respect to distortion variables. Our objective is to identify appropriate distortion values that minimize the loss in utility
while ensuring that the potential privacy leakage remains below an acceptable threshold.
• Regarding privacy, we build upon existing privacy measurements such as information leakage [3, 41] and Kullback-
  Leibler divergence [5]. In the context of federated learning, previous studies [42, 43] introduced a privacy mea-
  surement based on Jensen–Shannon divergence, which quantifies privacy loss by comparing prior and posterior
  beliefs. However, these approaches assume prior knowledge of the distribution for private information, which is
  often impractical in real-world scenarios where raw data distributions are complex and non-trivial. In contrast, our
  proposed privacy measurement does not rely on prior distribution knowledge and is valuable for designing algorithms
  with theoretical guarantees.
• Concerning utility, we depart from previous approaches that solely consider the expected distance between the
  original model and the perturbed model [3]. Instead, our method evaluates utility loss by considering the performance
  of both the original model and the perturbed model. This direct assessment of the model’s utility adds complexity to
  the problem, presenting a more challenging optimization task.
• To evaluate the effectiveness of the proposed protection mechanisms, we draw inspiration from the concept of regret
  commonly used in learning theory [29, 16]. For the nonconvex L2 -annular PL branch, we evaluate the projected-SGD
  trajectory through first-order stationarity; when the distortion subproblem and feasible set are convex and exact
  gradients are used, we additionally quantify its utility-loss gap to an optimal distortion.

                                                               2
                                         / Procedia Computer Science 00 (2026) 1–26                                     3

Second, we propose an algorithmic framework aimed at facilitating the balance between utility and privacy in protection
mechanisms. Our approach learns parameter-wise distortions to reduce utility loss while enforcing privacy constraints.
To accomplish this, we use stochastic-gradient updates followed by an intensity-feasibility operation; this operation is
an exact Euclidean projection for the L2 -annular PL branch analyzed below.
• To address privacy constraints, we propose a learning-based protection mechanism that seeks to reduce utility loss
  over the feasible distortion region. This mechanism allows for fine-tuned balancing between privacy and utility in
  privacy-preserving federated learning. Rather than applying a standardized approach of adding the minimal possible
  noise to meet the privacy constraint, we adapt the parameter-wise distortion while respecting its prescribed intensity
  bounds.
• For the nonconvex L2 -annular projected-SGD realization used by the practical PL learner, we establish an O(1/M)
  transient rate to a first-order stationary neighborhood without requiring an unbiased implementation gradient
  (Theorem 5.1). Under the additional convex-set, convex-objective, and exact-gradient conditions, an O(1/M) utility-
  loss gap to the optimum is established as a convex-case corollary (Corollary 5.1). As a comparison, [25] formulated
  the balance between privacy and utility as optimization problems beyond the field of federated learning. However,
  the optimization problems might not be tractable in practice and they only provided a closed-form solution for some
  Boolean-valued special cases.

• We provide a convergence analysis for the perturbed FedSGD updates in our proposed framework under standard
  smoothness and stochastic-gradient assumptions. Additionally, we establish that the time-averaged expected squared
  gradient norm is bounded by a stationary neighborhood whose size depends on the stochastic-gradient variance and
  the expected squared norm of the aggregate distortion (Theorem 5.2).
• We apply our algorithm framework to various privacy measurements, including a Laplace-based distortion-to-leakage
  measurement, as well as a novel measurement that evaluates the amount of privacy leakage by examining the gap
  between estimated and true data. Empirical results obtained from benchmark datasets provide evidence that our
  method outperforms baseline methods in terms of utility at fixed budgets.


2. Related Work

Attacking and Defense Mechanisms in Federated Learning. In the field of HFL, several studies ([49, 47, 8, 45, 37])
showcase how adversaries can leverage the transmitted gradients or model information to accurately reconstruct private
data information. To protect clients’ private data, various general protection mechanisms have been proposed, including
Homomorphic Encryption (HE) [9, 39], Differential Privacy (DP) [10, 30, 1], and Gradient Compression (GC) [24].
However, these mechanisms have their limitations. HE and MPC incur significant computation and communication
overheads, while DP and GC can cause a degradation in model performance. Consequently, considerable efforts
have been devoted to preserving data privacy while maintaining satisfactory model performance. For instance, some
approaches ([33, 23]) employ record-level client DP, while others ([48]) allocate layer-wise noise to conserve privacy
budget. Another approach proposed by [28] leverages a perturbation regularizer to mitigate the impact of noise on
model performance. Additionally, [34] utilizes split learning to protect privacy and employs a generative neural network
to compensate for performance loss.

Balance between Privacy and Utility. The optimal balance between privacy and utility in federated learning can be
mathematically expressed as a constrained optimization problem. The objective is to minimize the loss in utility while
adhering to a predefined constraint on privacy leakage [40, 43, 44]. Previous studies have explored different aspects of
balance between privacy and utility. For instance, [4] demonstrated balance between privacy and convergence rate in
locally private settings. [25] demonstrated that the optimal trade-off can be addressed through linear programming.
However, they only furnished a closed-form solution exclusively applicable to a particular binary scenario. Asymptotic
results on the rate-distortion-equivocation region with an increasing number of sampled data were investigated by
[26, 35, 27]. [27] quantified utility using accuracy and privacy using entropy. By leveraging rate-distortion theory, they
defined a utility-privacy balance region for independent and identically distributed datasets. However, extending the
quantification of utility-privacy trade-offs to general scenarios still presents a challenging open problem. In a unified
                                                             3
                                           / Procedia Computer Science 00 (2026) 1–26                                              4

privacy-distortion framework, distortion was measured by computing the expected Hamming distance between the
inputs and outputs [32]. Additionally, they evaluated privacy leakage using DP, identifiability, and mutual-information
as separate measurements. They also established the relationship between these different privacy metrics.

Positioning Our Work in a Broader Context. It is worth noting that the principle of balancing competing objectives
is a cornerstone of many information security and machine learning tasks. For instance, in the domain of image
encryption, works such as [7] leverage hyperchaotic maps to generate noise-like key streams for securing image data,
aiming to maximize security (confidentiality) while maintaining computational efficiency. Although their approach of
direct data encryption for confidentiality differs from our method of adding distortion to model parameters for privacy,
both paradigms rely on the fundamental properties of chaotic or random noise to achieve their respective protection
goals. Furthermore, the challenge of managing the impact of "noise" on model performance is a recurring theme in
machine learning, albeit with different interpretations of "noise". In our context, we strategically inject noise to preserve
privacy. Conversely, in fields like image captioning, the goal is often to filter out inherent noise, which corresponds to
irrelevant features. For example, the SAMT-generator proposed by [36] introduces a "second-attention" mechanism
to identify and suppress irrelevant visual information, thereby enhancing the model’s focus on salient objects and
improving caption quality. Interestingly, this mirrors a core principle of our work in an abstract sense: just as their
attention mechanism identifies the importance of different visual features, our algorithm assesses the impact of different
model parameters on utility to apply distortion adaptively. This shared concept of importance-aware adjustments
highlights a convergent line of thinking across different machine learning applications.

3. Preliminaries

    In this work, our focus is on the HFL setting. We consider a scenario with a total of K clients, and we denote D(k)
as the dataset owned by client k. The goal of the K clients is to collectively train a global model
                                                                    K
                                                                   ∑︂ n(k)
                                              W ∗ = arg min                     L(k) (W),
                                                              W
                                                                   k=1
                                                                            n

where n(k) denotes the size of the dataset D(k) , n =
                                                        ∑︁K       (k)
                                                         k=1 n          , and L(k) (W) represents the loss of predictions made by the
model parameter W on dataset D(k) .

Threat Model. In our study, we assume that the server acts as a semi-honest adversary. This means that the server
faithfully follows the federated training protocol but has the capability to mount gradient inversion attacks, as
demonstrated in [49], where the server can reconstruct the private data of participating clients by observing the shared
model updates.

Training Framework. We follow the model update procedure of federated SGD (FedSGD) ([21]). Let p(k) = n(k) /n
denote the aggregation weight of client k. At communication round t, the privacy-preserving training procedure is:
• after receiving Wt−1 , client k computes the undistorted local update W̆t(k) = Wt−1 − η∇L(k) (Wt−1 );

                                                t and releases Wt = W̆t + αt ;
• client k selects a parameter-wise distortion α(k)             (k)   (k)  (k)


• the server aggregates Wt = k=1
                               ∑︁K (k) (k)
                                    p Wt and broadcasts Wt .

Let B̆(k)
       t denote the actual data collection (the full local dataset or the realized mini-batch, as applicable) whose
empirical-average loss is used to form ∇L(k) (Wt−1 ). With the per-example exposed-update map introduced in Appendix
                             t (B̆t ) = W̆t directly from this FedSGD update. Here, Wt is the protected aggregate model
D, its aggregate satisfies g(k)   (k)     (k)

and η is the local learning rate. The tensor collection α(k) t has the same shape as the model parameters. Its scalar
intensity is denoted by βt = h(αt ), where h is specified by the protection mechanism. We reserve
                           (k)        (k)


                                                                   K
                                                                  ∑︂
                                                        ∆t =             p(k) α(k)
                                                                               t                                                  (1)
                                                                  k=1
                                                                    4
                                                             / Procedia Computer Science 00 (2026) 1–26                                                  5


                            Fixed                 Free
                         Distribution         Distribution
                                                                                               Server                             Aggregating
                                                                                        / = 233(/ (%) , … , / (() )               Protected Model
                                                          Traditional
                                         !
                              Distortion 𝛼


                  Privacy Loss                 Utility Loss                                                                             Protected
                      !! (Δ)
                          𝛽                       !" (%)
                                                      𝛼                             / (%)             / (')              / (()          Private Model

                                   Δ= 𝛼
                                   𝛽  # !                                                                                               Protection
                                                                                        ⊕               ⊕                   ⊕           Mechanism
                     Utility-Privacy-balanced
                                                                                    0 (%)             0 (')              0 (()          Original
                        Distortion Learning                                         /                 /                  /              Private Model
                          % , s. t. $# 𝛽Δ ≤ -
                   min $" 𝛼
                     !
                     𝛼
                                                                                                                                        Private
                                                                                    . (%)              . (')             . (()          Data
                                          !∗
                      Balanced Distortion 𝛼
                                                                   Ours           Client 1           Client k           Client K

Figure 1: An overview of our balanced framework for utility and privacy protection, with the first client serving as an illustrative example showing
our detailed protection schema. Each client independently conducts the distortion process.


for the aggregate distortion appearing in the server update; ∆t is therefore a collection of tensors, not a scalar norm.
    We call a protection mechanism distribution-dependent when its privacy claim requires α(k)   t to follow a prescribed
probability law, as in the Laplace or Gaussian mechanism. A distribution-independent mechanism constrains a property
of the realized distortion, such as h(α(k)
                                       t ), without requiring a particular law. These two cases lead to different feasible
optimization variables and are distinguished below.


                                                                           Table 1: Notations.

                               Notation                                   Meaning                                   Value Type

                                  ϵ p(k)                     privacy leakage of client k                               scalar
                                     (k)
                                  ϵu,t                 signed utility loss of client k at round t                      scalar
                                   L                                 loss function                                     scalar
                               Wt(k) , Wt         protected local and aggregate model parameters               collections of tensors
                               W̆t(k) , W̆t      undistorted local and aggregate model parameters              collections of tensors

                                  α(k)
                                   t                parameter-wise distortion applied by client k              collection of tensors
                                  β(k)
                                   t                     scalar distortion intensity h(α(k)
                                                                                        t )                            scalar
                                  ∆t                      aggregate distortion k p(k) α(k)
                                                                                ∑︁
                                                                                         t                     collection of tensors
                                  χ(k)
                                   t                    privacy budget of client k at round t                          scalar


   Notation convention: a client index is written as a superscript (k) and a communication-round index as a subscript t.
These indices are suppressed only when a statement is explicitly made for a generic fixed client or round.

4. The Framework
   In this work, we learn α(k)t adaptively to reduce the utility cost of protection while satisfying a prescribed privacy
constraint. We first define the utility objective and the privacy constraint using the notation above.

Utility Loss. The undistorted aggregate at round t is
                                                              K
                                                             ∑︂                              K
                                                                                            ∑︂
                                                  W̆t =            p(k) W̆t(k) = Wt−1 − η         p(k) ∇L(k) (Wt−1 ).                                   (2)
                                                             k=1                            k=1
                                                                                    5
                                            / Procedia Computer Science 00 (2026) 1–26                                           6

The undistorted local update W̆t(k) is computed from the received model Wt−1 without applying the current-round
            t . Accordingly, the undistorted aggregate is W̆t =
distortion α(k)
                                                                 ∑︁K (k) (k)
                                                                    k=1 p W̆t . Importantly, Wt−1 may already contain
the accumulated effects of distortions applied in previous rounds. Therefore, W̆t(k) and W̆t exclude only the distortion
newly introduced at round t; they do not represent a fully distortion-free training trajectory. This construction isolates
the marginal utility effect of the current-round protection.
    The protected aggregate is consequently
                                                    K
                                                   ∑︂        (︂             )︂
                                            Wt =         p(k) W̆t(k) + α(k)
                                                                        t      = W̆t + ∆t .                                    (3)
                                                   k=1

The utility loss evaluated for client k at round t is defined as the signed change in its loss caused by the current-round
protection relative to the corresponding undistorted local model:

                                                ϵu,t
                                                 (k)
                                                     = L(k) (Wt(k) ) − L(k) (W̆t(k) ).                                         (4)

This sign convention is used throughout: a positive value means that protection increases training loss, whereas a
negative value means that the distortion decreases it.
     Remark: The utility loss of the federated system is the average utility loss over rounds and clients, ϵu =
       k=1 t=1 ϵu,t . We can use an alternative metric, which is defined as ϵu
                  (k)
                                                                                      = K1 k=1
                                                                                          ∑︁K (k)
 1 1 ∑︁K ∑︁T
 KT
                                                                                final
                                                                                               ϵu,T . This metric focuses on
the last iteration and takes the average over K clients. The global utility-loss gap in Corollary 5.1 can be averaged over
the corresponding clients and rounds only when its convexity and exact-gradient conditions hold for each included
subproblem. The general nonconvex guarantee in Theorem 5.1 instead concerns the average first-order stationarity of
each inner distortion-optimization trajectory.

Privacy Leakage. In this work, we discuss two measurements to quantify privacy leakage. The first measurement
is differential privacy, which is a commonly used privacy metric defined for a randomized release mechanism and
therefore depends on the prescribed distribution of α(k) t . We refer readers to Section III of [48] for more details on
this measurement. For the adaptive realized-distortion algorithm and the experiments, the Laplace form is used as a
scale-to-budget calibration; the implemented learner is not claimed to provide a formal differential-privacy release.
    Now, we introduce the second measurement in detail. The semi-honest attacker utilizes an optimization algorithm
[47, 8, 45, 37] to infer the original data by matching the transmitted protected model information W. For a fixed round
and client, use the shorthand α(k) = α(k)t ,β
                                              (k)
                                                  = β(k)
                                                     t ,W
                                                          (k)
                                                              = Wt(k) , and W̆ (k) = W̆t(k) . Let β(k) = h(α(k) ) denote the scalar
intensity of the parameter-wise distortion applied by client k. For the attack-specific score below, we set h(α) = ∥α∥2 .
Because the algorithm releases W (k) = W̆ (k) + α(k) , this gives β(k) = ∥α(k) ∥2 = ∥W (k) − W̆ (k) ∥2 by construction. The
privacy leakage is assessed from the discrepancy between the attacker’s reconstruction and the actual private data.
Fixing I (the total number of attack iterations), we use the following attack-specific leakage score:


                                                                     ca β(k) + c2 cb I p−1
                                              ϵ p(k) (β(k) ) = 1 −                         .                                   (5)
                                                                             4D
 Here, 0 < ca ≤ cb are the constants in the bi-Lipschitz condition relating distances in the data space to distances in the
per-example exposed-update space. For fixed Wt−1 and η, that map is an affine rescaling of the gradient map, and the
scaling is absorbed into the constants. For the selected attack horizon I, the positive constant c2 and exponent p ∈ (0, 1)
specify an upper envelope c2 I p for the attacker’s cumulative aggregate matching residual with respect to the actually
released update W; they do not refer to a hypothetical dataset whose update must equal W. If multiple horizons are
considered, the same constants are required over those horizons. The factor cb enters through the conservative relaxation
ca ≤ cb in Appendix D. Detailed assumptions and the direct derivation are given in Assumption D.1, Assumption D.2,
and Lemma D.1. The constant D bounds the distance between a reconstruction and the corresponding private example.
Thus, increasing the realized distortion intensity decreases this score. Because the score is conditional on a fixed
gradient-inversion attack protocol and its matching-residual envelope, it is an attack-specific leakage surrogate rather
than a mechanism-independent privacy guarantee.

                                                                     6
                                             / Procedia Computer Science 00 (2026) 1–26                                    7

The Optimization Problem. Let ϵ p(k) represent the privacy leakage associated with client k. Let Dα ⊆ Rd denote the
distortion space with the same dimension as the vectorized model parameters, and let P ⊆ P(Dα ) be a feasible family
of noise distributions (e.g., a parametric Laplace/Gaussian family). For a candidate distortion α, define

                                            ϵu,t
                                             (k)
                                                 (α) = L(k) (W̆t(k) + α) − L(k) (W̆t(k) ),                               (6)

so that the utility loss in Eq. (4) is obtained by evaluating this function at α = α(k)
                                                                                    t . Previous work [42] formulates the
balance between utility and privacy in federated learning by selecting a release distribution P(k)  t ∈ P. The objective
is to minimize the expected utility loss ϵu,t (Pt ) ≜ Eα∼P(k) [ϵu,t (α)] across rounds and clients subject to a predefined
                                             (k) (k)             (k)
                                                             t
constraint on privacy leakage:


                                                                 k=1 t=1 ϵu,t (Pt ),
                                                           1 1 ∑︁K ∑︁T    (k) (k)
                                            min            KT
                                       {P(k)
                                         t }t∈[T ],k∈[K]                                                                 (7)
                                                  s.t.,             t ) ≤ χt , ∀t ∈ [T ], ∀k ∈ [K].
                                                           ϵ p(k) (P(k)    (k)



However, the requirement that P(k)
                                 t belong to a prescribed feasible distribution family limits the flexibility of applying
arbitrary distortions and dynamically adjusting their intensity. To relax this restriction, at each round t and conditioned
on Wt−1 , we define the following optimization problem for a distribution-independent privacy measurement:

                                                                   k=1 ϵu,t (αt ),
                                                               1 ∑︁K    (k) (k)
                                                    min        K
                                                  {α(k)
                                                    t }k∈[K]

                                                               ϵ p(k) (β(k)                                              (8)
                                                                        t ) ≤ χt , ∀k ∈ [K].
                                                                                 (k)
                                                       s.t.,
                                                               βt = h(αt ), ∀k ∈ [K].
                                                                  (k)        (k)



             t and βt represent an arbitrary parameter-wise distortion and its corresponding scalar intensity for
     Here, α(k)      (k)

client k, respectively, where β(k)
                                 t   = h(α(k)t ). The function h maps a distortion value, which may be a vector or a
collection of tensors, to a scalar representing its overall intensity. For example, if α(k)t is arbitrarily generated noise,
h can be the L2 -norm and β(k)t  is its total norm. The  privacy-leakage  function ϵ (k)
                                                                                     p    quantifies the leakage associated
with βt and is required to remain below the budget χt . This realized-distortion formulation applies directly to a
       (k)                                                 (k)

distribution-independent protection mechanism.
     For a monotonically decreasing leakage score, its algebraic inverse gives the budget-induced lower bound. We use
g(k) more generally as a conservative budget-to-intensity map that also enforces any condition required for the score
bound. Hence, β(k)       (k) (k)
                  t ≥ g (χt ) is sufficient under those conditions; for Eq. (5), g
                                                                                      (k)
                                                                                          is the max-form in the following
remark and Example 5.1, not the unconstrained inverse alone. With the user-specified upper bound u(k)      t , the per-round
problem used by our algorithm is as follows:


                                                               k=1 ϵu,t (αt ),
                                                           1 ∑︁K    (k) (k)
                                               min         K
                                            {α(k)
                                              t }k∈[K]

                                                           g(k) (χ(k)                                                    (9)
                                                                  t ) ≤ βt ≤ ut , ∀k ∈ [K].
                                                                          (k) (k)
                                                  s.t.,
                                                           βt = h(αt ), ∀k ∈ [K].
                                                            (k)       (k)


Remark 1 (Conditional preservation of the Appendix-D attack-specific leakage bound). For any feasible protected
         t = h(αt ) = ∥αt ∥2 = ∥Wt − W̆t ∥2 holds by construction. For I > 0, suppose the conditions of Lemma D.1
output, β(k)     (k)         (k)         (k)    (k)

hold with the same ca , cb , D, c2 , and p uniformly over the feasible outputs under consideration. It then suffices to use a
conservative lower-bound map satisfying
                                                    ⎧                                      ⎫
                                                    ⎨ 2c2 cb p−1 4D(1 − χt ) − c2 cb I p−1 ⎪
                                                    ⎪                      (k)
                                     (k) (k)
                                                            I ,                              .
                                                    ⎪                                      ⎪
                                    g (χt ) ≥ max ⎪
                                                                                           ⎬
                                                    ⎩ ca
                                                    ⎪                        ca
                                                                                           ⎪
                                                                                           ⎪
                                                                                           ⎭

 Indeed, feasibility makes β(k)   t no smaller than the first term, so Lemma D.1 applies; the second term then gives
ϵ p(k) ≤ 1 − (ca β(k)
                  t   + c c
                         2 b I p−1
                                   )/(4D) ≤ χ(k)
                                             t . Thus, optimizing the distortion direction within this norm-feasible set
                                                              7
                                             / Procedia Computer Science 00 (2026) 1–26                                    8

does not invalidate the stated attack-specific bound. The notation g(k) suppresses its possible dependence on t:
when a single map is reused over several rounds, the displayed constants must also be uniform over those rounds.
This statement is conditional on the bi-Lipschitz and aggregate matching-residual assumptions; it does not assert a
mechanism-independent privacy guarantee.
    Given a privacy budget, this formulation determines a lower bound on the distortion intensity needed to satisfy the
privacy constraint. We therefore use inequality constraints rather than fixing the intensity at this lower bound, allowing
the optimization to search over feasible distortion values up to the user-specified upper bound u(k)  t .
                                                                                       (k)
    The final optimization problem aims to derive the current-round distortion set {αt } that balances utility and privacy.
However, the problem is not guaranteed to be convex; it may be intractable and lack a closed-form solution. We
therefore use adaptive SGD followed by an intensity-feasibility operation to approximately optimize it at each round,
as detailed in Section 5.

5. Algorithm for Balancing Privacy and Utility
    In this section, our framework approximately solves Eq. (9) through constrained SGD followed by an intensity-
feasibility operation. We first analyze the practical nonconvex L2 -annular projected update with a possibly stochastic
or inexact implementation gradient, and then establish the exact projected-gradient O(1/M) utility-loss gap as a
convex-case corollary. The algorithm is shown in Algorithm 1. We first present algorithmic procedures, and then
provide formal guarantees on the per-round distortion subproblem and average stationarity.

5.1. The Algorithm
     The main algorithm is presented in Algorithm 1, with the distortion learning process shown in Algorithm 2. The
practical learner executes M SGD steps on a sampled utility objective with an optional negative L2 -norm regularizer,
applies an intensity-feasibility operation after each step, and returns the learned distortion. The operator ScaleCliph,[l,u]
radially rescales a nonzero input whose intensity is below l or above u, and otherwise leaves it unchanged. This
feasibility operation keeps the realized distortion intensity within the prescribed bounds. For the L2 -intensity PL branch,
it is the Euclidean projection onto the nonconvex annulus analyzed in Theorem 5.1; for the practical L1 LS branch, it
is a radial feasibility map rather than the Euclidean projection. For the monotone distribution-independent score in
Eq. (5), and under the uniform conditions stated in the remark following Eq. (9), feasibility preserves the configured
attack-specific leakage constraint while the distortion direction is optimized. Hence, methods using the same score and
budget enforce the same configured constraint; this comparison is not a mechanism-independent privacy guarantee.
The key inputs include: 1) privacy budget χ(k)                                                                    (k)
                                               t for client k at round t, 2) the lower bound distortion extent lt derived
from the budget-to-distortion-extent mapping g(k) , and 3) the upper bound distortion extent u(k) t , which is heuristically
set (e.g., two times the lower bound) to avoid excessive noise in practice. Two specific forms of g(k) are illustrated in
Example 5.1 and Example 5.2.

Algorithm 1 Privacy-preserving Federated Algorithm (PPFA)
 1: Parameters: T : the number of training steps for the model parameter;
 2:     W0 : model parameter initialized by the server.
 3: for t = 1, . . . , T do
 4:   for each client k ∈ [K] in parallel do
 5:       Uniformly sample a mini-batch B(k)
                                           t from D
                                                      (k)

 6:      W̆t(k) ← Wt−1 − η · ∇L
                              ˆ︁(k)(k) (Wt−1 ).   ▷ normal local model training
                                Bt
 7:      α(k)
          t     ← LearnDistortion(t, W̆t(k) , B(k)
                                               t ). ▷ distortion learning
 8:      Wt ← W̆t + αt . ▷ apply distortion
            (k)     (k)   (k)

 9:   end for
      Server executes:
            ∑︁K (k) (k)
10:   Wt ← k=1   p Wt .
11: end for


                                                                 8
                                                 / Procedia Computer Science 00 (2026) 1–26                                           9

Example 5.1 (Distribution-independent Protection Mechanism). For a distribution-independent protection mechanism,
define g(k) (χ(k) → β(k) ). Using the attack-specific leakage score in Eq. (5), we write

                                                                            1 − a2 β ,
                                                          ϵ p(k) (β(k) ) = a(k)  (k) (k)
                                                                                                                                   (10)

         1 = 1 − c2 cb I
where a(k)               p−1
                                     2 = ca /(4D), and β
                             /(4D), a(k)                (k)
                                                            is the distortion intensity. On the nonvacuous parameter range
of Lemma D.1, these intercept and slope constants are positive. Because the lemma also requires β(k) ≥ 2c2 cb I p−1 /ca , a
sufficient distortion lower bound for budget χ(k) is

                                                              ⎨ 2c2 cb p−1 a1 − χ ⎪
                                                                              (k)
                                                              ⎧                           ⎫
                                                              ⎪                       (k) ⎪
                                       g (χ ) = βmin = max ⎪
                                         (k) (k)  (k)
                                                                       I ,                  .
                                                              ⎪
                                                                                                                       (11)
                                                                                          ⎬
                                                              ⎩ ca                (k)     ⎪
                                                                                 a2
                                                              ⎪                           ⎪
                                                                                          ⎭

Thus, even when the algebraic inverse is negative or smaller than the lemma threshold, Algorithm 2 uses a positive
lower endpoint that discharges both requirements. The notation suppresses the round index: a round-specific map
uses the constants conditioned on that round, while reusing one map across rounds requires those constants to hold
uniformly over the relevant rounds. For every evaluated PL budget, the inverse term exceeds the lemma threshold, so
the maximum above selects the inverse term. Furthermore, α(k) denotes the parameter-wise distortion, β(k) = h(α(k) )
denotes its scalar intensity, and ϵu,t (α ) = L(k) (W̆t(k) + α(k) ) − L(k) (W̆t(k) ), where L(k) (W) = |D1(k) | i∈D(k) L(W, di(k) ), and
                                   (k) (k)                                                                     ∑︁

L(W, di(k) ) represents the loss of predictions made by the model W on di(k) (i-th data-label pair of client k).
Example 5.2 (Distribution-dependent Protection Mechanism). As in Example 5.1, this generic calibration is stated for
a fixed round, so the round subscript is suppressed while the client index remains the superscript (k). Now we introduce
g(k) (χ(k) → σ(k) ) for a distribution-dependent protection mechanism such as the Laplace mechanism. For the Laplace
mechanism, the privacy leakage is measured using

                                                                                    S (k)
                                                                 ϵ p(k) (σ(k) ) =         ,                                        (12)
                                                                                    σ(k)
where S (k) represents the ℓ1 -sensitivity, and σ(k) is the scale of a zero-mean Laplace distribution Lap(0, σ(k) ), with
per-coordinate variance 2(σ(k) )2 , and serves as the scalar distribution parameter. Therefore, the distortion extent lower
bound of a given budget χ(k) is

                                                                                         S (k)
                                                                          min =
                                                          g(k) (χ(k) ) = σ(k)                  .                                   (13)
                                                                                         χ(k)

                                                 j ∼ Lap(0, σ ) and ϵu,t (Pσ(k) ) = Eα(k) ∼Pσ(k) [ϵu,t (α )]. This example
Furthermore, σ(k) is the distribution scale and α(k)           (k) 3     (k)                       (k) (k)

specifies the idealized Laplace release and its scale-to-budget calibration. It does not by itself provide a formal
differential-privacy guarantee for the adaptive realized-distortion learner used in Algorithm 2 and the experiments.


5.2. Main Results
    For a fixed round t, client k, and realized mini-batch B(k)
                                                            t , define the full-client utility objective, the sampled utility
objective, and the practical regularized sampled objective by

                                           ft(k) (α) ≜ ϵu,t
                                                        (k)
                                                            (α) = L(k) (W̆t(k) + α) − L(k) (W̆t(k) ),                              (14)
                                             (k)       ˆ︁(k)(k) (W̆ (k) + α) − L
                                                                               ˆ︁(k)(k) (W̆ (k) ),
                                           ft,B
                                           ˆ︁    (α) ≜ L           t                       t                                       (15)
                                                         B   t                   B       t

                                           ϕ(k)
                                            t,B
                                                (α) ≜ ˆ︁(k)
                                                      ft,B         t ∥α∥2 ,
                                                            (α) − λ(k)                        λ(k)
                                                                                               t ≥ 0,                              (16)


   3 Here, α(k) is parameter-wise and σ(k) is the common Laplace scale of each parameter.




                                                                            9
                                              / Procedia Computer Science 00 (2026) 1–26                                10


Algorithm 2 LearnDistortion(t, W̆t(k) , B(k)
                                         t )
 1: Parameters: M: number of distortion-update steps; γt : learning rate;
 2:   h: distortion-intensity map; λ(k)
                                    t ≥ 0: negative-norm coefficient.
 3: Initialization:
 4:   β(k)       (k) (k)
        t,min ← g (χt ).               ▷ budget-induced lower bound
 5:    lt(k) ← β(k)      (k)   (k)
                t,min , ut ← 2βt,min .            ▷ initialize intensity bounds
 6:    Draw the coordinates of z from Lap(0, lt(k) ).
                                   (k)

 7: if h(α) = ∥α∥2 (PL) then
 8:       α(k)
            t,1 ← lt z /∥z ∥2 .
                        (k) (k)    (k)
                                             ▷ initialize on the inner sphere
 9: else
10:       α(k)           (k) (k)         (k)
            t,1 ← z ; lt ← ∥z ∥1 ; ut ← 2lt .
                                                 (k)      (k)
                                                                 ▷ LS realized-norm bounds
11: end if
12: for m = 1, · · · , M do
13:    G(k)
         t,m ← implementation gradient of
14:       Lˆ︁(k)(k) (W̆ (k) + α(k) ) − λ(k) ∥α(k) ∥2 . ▷ possibly stochastic/inexact SGD direction
               Bt      t        t,m        t   t,m

15:     t,m+1 ← αt,m − γt G t,m .
      α(k)
      ˜︁          (k)       (k)

16:   α(k)                     (k) (k) α
        t,m+1 ← ScaleCliph,[lt ,ut ] (˜︁
                                         (k)
                                         t,m+1 ).    ▷ enforce intensity bounds
17: end for
18: return αt ← αt,M+1
              (k)     (k)




      ˆ︁(k)(k) is the empirical loss on the realized mini-batch. The final term is the small negative-norm regularizer used
where L
          Bt

                                   t = 0 recovers pure sampled utility minimization. For the L2 -intensity PL realization,
by the practical learner; setting λ(k)
the feasible set is
                                                    {︂                      }︂
                                               t ≜ α : lt ≤ ∥α∥2 ≤ ut
                                             A(k)        (k)            (k)
                                                                               .                                     (17)

 When lt(k) > 0, this closed annulus is nonconvex. The first result below concerns the inner distortion-update trajectory
for this fixed round, client, and sampled subproblem, rather than global optimality of the complete federated trajectory.
                                                   ∑︁K (k) (k)
    For the global convergence result, let F(W) ≜ k=1    p L (W), let gt denote the aggregated stochastic gradient at
Wt−1 , and recall ∆t = k=1
                        ∑︁K (k) (k)
                              p αt . The server update can then be written as

                                                       Wt = Wt−1 − ηgt + ∆t .                                         (18)



Assumption 5.1 (Nonconvex distortion subproblem and implementation gradient). For the round, client, and realized
mini-batch under consideration, assume 0 < lt(k) < u(k)t < ∞, and abbreviate A = At and ϕ = ϕt,B . Let ϕinf ≜
                                                                                   (k)           (k)

inf α∈A ϕ(α) > −∞. There exists Lα > 0 such that, for every x, y ∈ A,
                                                                                      Lα
                                                    ϕ(y) ≤ ϕ(x) + ⟨∇ϕ(x), y − x⟩ +       ∥y − x∥22 ,                  (19)
                                                                                      2
                                   ∥∇ϕ(y) − ∇ϕ(x)∥2 ≤ Lα ∥y − x∥2 .                                                   (20)

Let Hm contain the realized mini-batch, the initialization, and the inner-loop history through αm . If Gm denotes the
possibly stochastic or inexact gradient produced at inner step m, assume
                                             [︂                     ]︂
                                           E ∥Gm − ∇ϕ(αm )∥22 | Hm ≤ να2 .                                       (21)

No conditional-unbiasedness assumption is imposed on Gm .
                                                                  10
                                           / Procedia Computer Science 00 (2026) 1–26                                       11

    For h(α) = ∥α∥2 , the norm-scaling and norm-clipping operation used by PL-Learn is the Euclidean projection
onto Eq. (17), up to its numerical stabilizer. At a zero trial point, the theoretical operator selects any fixed point on
the inner sphere. The theorem below also applies to another intensity map whenever its implemented operation is an
exact Euclidean projection. In particular, it does not claim to cover the practical L1 radial-scaling operation used by
LS-Learn.
Assumption 5.2 (Global objective). The global objective F is lower bounded by F∗ and has an LF -Lipschitz gradient.
Assumption 5.3 (Stochastic gradient and distortion). Let W0 be deterministic, and let Ft−1 contain W0 and all
randomness revealed through round t − 1, so that Wt−1 is Ft−1 -measurable. The aggregated stochastic gradient satisfies

                                                           E[gt | Ft−1 ] = ∇F(Wt−1 ),                                     (22)
                                         E[∥gt − ∇F(Wt−1 )∥    2
                                                                   | Ft−1 ] ≤ σ2g .                                       (23)

 The variables gt , ∆t , and Wt are adapted to the round-wise filtration and have the finite moments used below. The
aggregate distortion may be adaptive or biased, but E[∥∆t ∥2 ] < ∞.
    The following theorem directly analyzes the nonconvex projected-SGD update used by the practical L2 -annular
learner.

                                        t , and let Assumption 5.1 hold. Suppose α1 ∈ A and, for m = 1, . . . , M, the
Theorem 5.1. Let M ≥ 1, fix t, k, and B(k)
implementation uses a constant step size 0 < γt < 1/Lα and any fixed measurable Euclidean-projection selection

                                                 αm+1 ∈ ProjA (αm − γt Gm ) .                                             (24)

Let NA (α) denote the limiting normal cone of A at α, and define
                                                       αm − αm+1
                                                Rm ≜             ,                                                        (25)
                                                           γt
                                               s(α) ≜ dist(0, ∇ϕ(α) + NA (α)) ,                                           (26)
                                                ∆ϕ ≜ E[ϕ(α1 )] − ϕinf .                                                   (27)

Then the selected projected-step residual satisfies
                                        M
                                     1 ∑︂                     4∆ϕ            4να2
                                           E[∥Rm ∥22 ] ≤                 +             ,                                  (28)
                                     M m=1               γ (1 − Lα γt )M (1 − Lα γt )2
                                                         ⏞t            ⏟⏟            ⏞
                                                                       EM
and its limiting-normal-cone stationarity satisfies
                                           M
                                       1 ∑︂
                                             E[s(αm+1 )2 ] ≤ 2(1 + Lα γt )2 E M + 2να2 .                                  (29)
                                       M m=1

If Gm = ∇ϕ(αm ), the constants improve to
                                                  M
                                               1 ∑︂                      2∆ϕ
                                                     E[∥Rm ∥22 ] ≤                  ,                                     (30)
                                               M m=1               γt (1 − Lα γt )M
                                              M
                                           1 ∑︂                  2(1 + Lα γt )2 ∆ϕ
                                                 E[s(αm+1 )2 ] ≤                   .                                      (31)
                                           M m=1                 γt (1 − Lα γt )M

    Thus, the practical nonconvex inner trajectory has an O(1/M) transient term and an O(να2 ) stationary-neighborhood
term. The result controls the trajectory average, the best inner iterate, or an iterate selected uniformly from the trajectory;
it does not assert a last-iterate rate or global optimality for the nonconvex annular problem.
                                                              11
                                          / Procedia Computer Science 00 (2026) 1–26                                 12

Corollary 5.1 (Convex exact-gradient case). Suppose instead that C(k)   t is a nonempty closed convex feasible set with
finite diameter D(k)
                 t   , λ(k)
                        t   = 0, ft
                                   (k)
                                       is convex with an Lα -Lipschitz gradient, and exact projected-gradient steps with
0 < γt ≤ 1/Lα are used. For any

                                                  α(k)∗
                                                   t    ∈ arg min ft(k) (α),                                       (32)
                                                               α∈C(k)
                                                                  t


the final inner iterate obeys

                                              0 ≤ ϵu,t (αt,M+1 ) − ϵu,t
                                                   (k) (k)          (k) (k)∗
                                                                        (αt )                                      (33)

                                                       t,1 − αt ∥2
                                                     ∥α(k)    (k)∗ 2
                                                                            (D(k)
                                                                               t )
                                                                                   2
                                                 ≤                      ≤            .                             (34)
                                                         2γt M               2γt M
Consequently, the global utility-loss gap decreases as O(1/M) in this convex exact-gradient regime. This corollary
serves as a benchmark for the convex case; it is not invoked for the positive-lower-bound annulus or the regularized
practical objective.
    Theorem 5.1 and Corollary 5.1 concern the inner distortion subproblem. The following theorem separately
characterizes the average stationarity of the global federated-model trajectory. The average squared gradient norm
[18, 38, 2, 31], commonly considered as a convergence indicator, is utilized.

Theorem 5.2. Let Assumption 5.2 and Assumption 5.3 hold, and choose 0 < η ≤ 1/(4LF ). The average squared
gradient norm of our proposed algorithm is bounded by
                                T
                           1 ∑︂                     2(F(W0 ) − E[F(WT )])
                                 E[∥∇F(Wt−1 )∥2 ] ≤
                           T t=1                               ηT
                                                         T  [︄         (︄      )︄          ]︄
                                                      2 ∑︂                1 LF
                                                    +          LF ησg + 2 +
                                                                    2
                                                                                  E[∥∆t ∥ ] .
                                                                                         2
                                                                                                                   (35)
                                                      T t=1               η η

 Since F is lower bounded by F∗ , the transient term in Eq. (35) can be upper bounded by 2(F(W0 ) − F∗ )/(ηT ). In
particular, if E[∥∆t ∥2 ] ≤ ρ2 for all t, then
                                           T                              (︄     )︄
                                        1 ∑︂                                 1 LF 2
                                lim sup      E[∥∇F(Wt−1 )∥ ] ≤ 2LF ησg + 2 2 +
                                                          2          2
                                                                                    ρ.                             (36)
                                  T →∞ T t=1                                 η η

    This theorem bounds the average squared gradient norm by the transient optimization term, stochastic-gradient
variance, and the expected squared norm of the aggregate distortion. With fixed nonzero distortion, the bound describes
a stationary neighborhood; it does not imply convergence of the individual iterates or gradients.
    Lowy and Razaviyayn [20] provide excess-risk guarantees for heterogeneous federated learning under inter-silo
record-level differential privacy without a trusted server, assuming convex and smooth losses. These guarantees provide
a privacy–utility benchmark for DP-calibrated mechanisms, whereas Theorem 5.2 characterizes the optimization effect
of aggregate distortion through the average squared gradient norm; thus, the two results are complementary rather than
directly interchangeable.


6. Experiments

6.1. Experiment Setup
    We conducted experiments on MNIST and Fashion-MNIST to evaluate the effectiveness of our general distortion
learning algorithm. The detailed federated training and attack settings are described below. The experiments are
designed to answer the following research questions. Q1: Does the proposed method achieve a better utility-privacy
trade-off than static methods? Q2: Does the proposed method perform consistently under different privacy measures?
                                                              12
                                                          / Procedia Computer Science 00 (2026) 1–26                                                               13

                     MNIST-LS                                   FMNIST-LS                                MNIST-PL                              FMNIST-PL
                                                   0.8                                                                                 0.8
            0.8                                                                              0.8
                                                   0.6                                                                                 0.6
 accuracy




                                        accuracy




                                                                                  accuracy




                                                                                                                            accuracy
            0.6                                                                              0.6
            0.4                                    0.4                                       0.4                                       0.4
                           LS-Static                                 LS-Static                                PL-Identity              0.2           PL-Identity
            0.2            LS-Learn
                                                   0.2               LS-Learn                0.2              PL-Learn                               PL-Learn
                  200 400 600 800                        200 400 600 800                        0.96 0.97 0.98 0.99                      0.96 0.97 0.98 0.99
                    eps-laplacian                          eps-laplacian                                eps-ours                                 eps-ours
                                       Figure 2: The privacy-utility trade-off curve of different defense mechanisms.

                            Table 2: The detailed privacy-utility performance under the Laplace-scale calibration setting.
                            Dataset                budget(χ)         80           200                400          600                  800
                                                    Identical      8.92%         67.98%           83.28%       87.26%           92.04%
                            MNIST                      Learn      51.04%         76.46%           86.20%       91.94%           93.40%
                                                         diff     42.12%         8.48%             2.92%        4.68%            1.36%
                                                    Identical     10.68%         52.82%           67.38%       74.04%           76.76%
                           FMNIST                      Learn      54.48%         59.56%           70.92%       77.52%           78.78%
                                                         diff     43.80%         6.74%             3.54%        3.48%            2.02%


FL Setting. To avoid the introduction of overly complex factors and evaluate the effectiveness of our framework
itself, we employ a simple and straightforward FL setting for experiments. We use FedSGD with full client selection,
one local-batch update step per round, and a local batch size of 4. As a mild choice, the number of clients is 4 in all
experiments. For each client, there are 1K, 1.2K and 1.2K samples for training, validation, and testing, respectively,
and the label distributions of all clients are identical. We follow [47, 8] to use a simplified LeNet Model (denoted as
“LeNetZhu”) as the backbone network. It has 3 convolution layers and 1 fully connected layer.

Attack Setting. We select InvGrad [8] as the attacking method. As a general attack assumption for FL, the attacker is
assumed to have knowledge of the weight updates [8]. We also assume the attacker has knowledge of the true label to
simplify the attack. For each target batch, 1600 attack iterations are conducted with the Adam optimizer, the attack
learning rate is set to 1, and the total variation coefficient is 1e-5. Due to the limitations of gradient-inversion methods
in large-batch attacks, each attacked update is generated from the first local mini-batch of four examples at a converged
round, and InvGrad reconstructs that same four-example target batch.

Defense Setting. We set up defense methods for both distribution-independent (e.g. Eq(11)) and distribution-dependent
(e.g. Eq(13)) mechanisms to validate the effectiveness of our algorithm under distinct privacy leakage measurements.
They are compared under identical FL and attack settings. Under each privacy framework, we set up a degraded version
of our algorithm using a traditional static distortion strategy as the baseline. The four defense methods are listed below:

• PL-Learn: The complete version of Algorithm 2 with our Privacy Leakage definition. For each model, the distortion
  is dynamically adapted in the range [lt(k) , u(k)
                                                t ] by the nonconvex L2 -annular projected-SGD learner.

• PL-Identical: The degraded version of PL-Learn, a random noise with lower-bound noise extent (decided by lt(k) in
  Algorithm 2) is uniformly applied to each model parameter, without optimization. The word “Identical” means the
  noise extent applied to each parameter is identical, which is the most common strategy.

• LS-Learn: The complete version of Algorithm 2 under the Laplace-scale calibration setting. The algorithm optimizes
  the realized distortion initialized from a random vector to achieve a better privacy-utility trade-off.
• LS-Static: It is the degraded version of LS-Learn, similar to PL-Identical.

                                                                                 13
                                              / Procedia Computer Science 00 (2026) 1–26                                           14

           Table 3: Utility-Privacy Trade-off under our own privacy framework. Our method consistently outperforms the baseline.
                       Dataset       budget(χ)         0.96             0.97      0.98         0.99        0.995
                                      Identical      10.92%         10.38%      64.68%       85.26%       92.00%
                       MNIST             Learn       62.68%         64.72%      73.26%       86.62%       92.94%
                                            diff    51.76%          54.34%      8.58%         1.36%        0.94%
                                      Identical       9.64%         35.58%      49.10%       69.74%       78.00%
                      FMNIST             Learn       56.94%         57.96%      63.54%       72.94%       79.26%
                                            diff    47.30%          22.38%      14.44%        3.20%        1.26%


Budget Setting: For each type of protection mechanism, we adopt a consistent range of budget values to enable a
comprehensive evaluation of the utility–privacy trade-off. This range spans from configurations that cause noticeable
utility degradation to those with only minimal impact. However, choosing an appropriate budget is non-trivial in practice.
It depends on multiple factors such as the dataset, model architecture, and initialization strategy. Excessive noise may
prevent the model from converging, while insufficient noise offers little insight into a mechanism’s effectiveness. To
identify suitable budgets, we perform empirical utility testing for each dataset to assess the model’s tolerance to different
noise magnitudes. The PL calibration follows Example 5.1, whereas the LS calibration follows Example 5.2. For
the PL parameters (D, ca , cres , p, I) = (56, 0.56, 0.01, 1/2, 1600), where cres := c2 cb /ca , the lemma-imposed threshold
is 5 × 10−4 and the inverse term is at least 1.99975 over the evaluated range χ ∈ [0.96, 0.995]. Therefore, the
maximum in Example 5.1 selects the inverse term for every evaluated PL setting; this arithmetic check does not verify
Assumption D.2. Through this procedure, we find that model training fails when the budget drops below 0.96 for
PL-Identical and 80 for LS-Static. These thresholds are therefore set as the minimum acceptable budgets. From there,
we incrementally increase the values until the added noise has negligible impact on utility. Finally, although specific
budget values affect model performance significantly, our evaluation criterion is orthogonal to this choice: regardless
of the selected budget, the protection mechanism that achieves a better utility–privacy trade-off is considered more
effective.

Evaluation Setting. The test accuracy of the global model is used as the utility metric. For each privacy framework,
we set progressive budget values and evaluate utility of defense methods. Thus, the algorithm is considered to maintain
a better trade-off when it achieves better utility performance at fixed budgets. To empirically evaluate the privacy
protection effect of defense mechanisms, we also use MSE and SSIM to assess the quality of InvGrad-reconstructed
images. Additionally, in this work, we utilize Calibrated Averaged Performance (CAP) [6] as a measure to quantify the
balance between the accuracy of the main task and the error in data recovery. Let Acc(·) represent the accuracy of the
main task, and Rerr(·) denote the recovery error between the original data x and the estimated data xˆs obtained through
the attack a. CAP is defined for a given defense mechanism g s ∈ G (where s represents the controlled parameter of g,
such as the noise level or budget level) and an attacking mechanism a ∈ A
                                                                s
                                                                m
                                                            1 ∑︂
                                          CAP (g s , a) =         Acc (g s , x) ∗ Rerr (x, x̂ s )
                                                            m s=s
                                                                    1



Implementation Details. For the Laplace-scale calibration experiment, we use threshold C = 500 for gradient clipping
to bound the sensitivity used in the scale mapping (see, e.g., [1, 48]). For distortion learning, we use plain SGD with
learning rate γt = 0.1 for M = 10 inner steps and reuse the realized local mini-batch throughout those steps. The
implementation initializes the distortion coordinate-wise from Lap(0, lt(k) ). PL-Learn rescales this sample to the L2
lower boundary, whereas LS-Learn retains the sampled distortion and sets its realized L1 interval to [∥α(k)t,1 ∥1 , 2∥αt,1 ∥1 ].
                                                                                                                       (k)

The learner also optimizes the sampled utility objective with a negative L2 -norm coefficient λt = 10−5 . Although
                                                                                                   (k)

the initialization is Laplace, the subsequently learned parameter-wise distortion is not constrained to remain i.i.d.
Laplace distributed. Thus, the LS experiments evaluate Laplace-scale-calibrated realized distortion rather than a
formal differential-privacy release. For PL-Learn, norm scaling/clipping is, up to the 10−9 numerical stabilizer, the
                                                                        14
                                                                                    / Procedia Computer Science 00 (2026) 1–26                                                                                                             15


                      Dataset           Metric                           LS              PL                                                        Dataset        Method                                 LS           PL
                                         mse                      0.002                 -0.078                                                                   Identical                               1.62        1.30
                      MNIST
                                         ssim                     0.00%                 -0.31%                                                 MNIST               Learn                                 2.02        2.09
                                         mse                     -0.044                  0.015                                                                    up ratio                           24.9%         61.3%
                      FMNIST
                                         ssim                   -0.54%                  -0.17%
                                                                                                                                                                 Identical                               1.08        0.91
(a) The average gap in defense effect (measured by MSE and SSIM) between                                                                      FMNIST               Learn                                 1.31        1.27
our method and the baseline. Differences close to zero indicate similar empirical
protection across the tested budgets. Detailed results are shown in Table 5 and                                                                                   up ratio                           21.2%         39.1%
Table 6.
                                                                                                                                   (b) The Calibrated Averaged Performance (CAP) of various protection mecha-
                                                                                                                                   nisms against the InvGrad attack.
                                        Table 4: Summary comparison of the empirical utility and privacy performance of our method.

                            fmnist-C0                                                    fmnist-C1                                                   fmnist-C2                                                   fmnist-C3
                                                                        0.7                                                                                                                    0.7
            0.6                                                                                                                    0.6                                                         0.6
                                                                        0.6
            0.5                                                                                                                    0.5                                                         0.5
                                                                        0.5
valid acc




                                                            valid acc




                                                                                                                       valid acc




                                                                                                                                                                                   valid acc
            0.4                                                                                                                    0.4                                                         0.4
                                                                        0.4
            0.3                                                         0.3                                                        0.3                                                         0.3
            0.2                           LS-Static                     0.2                          LS-Static                     0.2                           LS-Static                     0.2                           LS-Static
            0.1                           LS-Learn
                                                                        0.1                          LS-Learn
                                                                                                                                   0.1                           LS-Learn                      0.1                           LS-Learn

                  0   100   200 300       400         500                     0   100    200 300     400         500                     0   100     200 300     400         500                     0     100   200 300     400         500
                               steps                                                        steps                                                       steps                                                       steps

                            fmnist-C0                                                    fmnist-C1                                                   fmnist-C2                                                   fmnist-C3
            0.6                                                                                                                    0.6
                                                                        0.6                                                                                                                    0.6
            0.5                                                                                                                    0.5                                                         0.5
                                                                        0.5
                                                                                                                                   0.4
valid acc




                                                            valid acc




                                                                                                                       valid acc




                                                                                                                                                                                   valid acc
            0.4                                                         0.4                                                                                                                    0.4
            0.3                                                         0.3                                                        0.3                                                         0.3
            0.2                            pl-identity                  0.2                          pl-identity                   0.2                           pl-identity                   0.2                           pl-identity
            0.1                            pl-learn                     0.1                          pl-learn                      0.1                           pl-learn                      0.1                           pl-learn
                  0   100   200 300       400         500                     0   100    200 300     400         500                     0   100     200 300     400         500                     0     100   200 300     400         500
                               steps                                                        steps                                                       steps                                                       steps
Figure 3: The client training process of our methods (the 1 st row shows χLS = 200, and the 2nd row shows χPL = 0.975) on Fashion-MNIST. All
clients achieve better convergence.



Euclidean projection onto the nonconvex L2 annulus in Eq. (17); this is the update structure analyzed in Theorem 5.1,
whose mean-square oracle-error term permits a stochastic or inexact implementation direction. For LS-Learn, the
implementation uses L1 radial scaling as a practical feasibility map, so the exact-Euclidean-projection theorem is not
invoked for that branch. The experiments instantiate the practical update structure but are not presented as a direct
empirical verification of the stationarity bound. Moreover, the O(1/M) global utility-loss gap in Corollary 5.1 is only
a convex exact-gradient benchmark and is not claimed for the positive-lower-bound annular experiments. For the
common training settings, we use the same random seed seed = 1 and the same InvGrad initialization in all experiments
except the average-squared-gradient-norm experiment in Figure 7, which is averaged over multiple random seeds. We
re-use the original code of [8]4 for attack. All experiments are implemented in PyTorch and conducted on a Linux
workstation. All experimental configurations are detailed in Table 7.

6.2. Results and Analysis
Better Privacy-Utility Trade-off. Figure 2 shows the privacy-utility tradeoff curves under different privacy frameworks
and defense mechanisms. We observe that 1) Our method consistently achieves better accuracy than baseline methods at
fixed budgets. 2) The utility gains are generally larger at more restrictive budgets. As shown in Table 2, the performance
gain increases from 1.36% (χ = 800) to 8.48% (χ = 200) on the MNIST dataset. 3) Our method is more robust to
extremely large distortion. When χ decreases further to 80 (which means more noise is added to the model), the
distortion noise becomes large enough to disrupt the training of the baseline method, which has 8.92% accuracy and is


            4 https://github.com/JonasGeiping/invertinggradients

                                                                                                                   15
                                                  / Procedia Computer Science 00 (2026) 1–26                                                      16

                    MNIST                    MNIST                                             FMNIST                    FMNIST
       fc.b                        fc.b
                              before               before                         fc.b                          fc.b             before
      fc.w                        fc.w
                              after                after                         fc.w                          fc.w              after
  conv3.b                     conv3.b                                        conv3.b                       conv3.b
  conv3.w                     conv3.w                                        conv3.w                before conv3.w
  conv2.b                     conv2.b                                        conv2.b                after  conv2.b
  conv2.w                     conv2.w                                        conv2.w                       conv2.w
  conv1.b                     conv1.b                                        conv1.b                       conv1.b
  conv1.w                     conv1.w                                        conv1.w                       conv1.w
              0.00 0.02 0.04         0.00 0.05 0.10                                      0.00 0.02 0.04           0.00      0.05
              distortion mean            distortion std                                  distortion mean               distortion std
Figure 4: The impact of learning process on distortion values. The algorithm selectively amplifies(conv2.w, conv3.b), reduces(conv1.w, conv1.b,
conv2.b, conv3.b) and maintains (fc.b, fc.w) the distortion extent of different layers to boost utility (in the 1st sub-figure), while the layer-wise
standard deviations change only slightly across the tested settings (in the 2nd sub-figure).

                  MNIST                              FMNIST                                 MNIST                             FMNIST



                                                                           PL-Identity
  LS-Static




                 ssim=0.044                         ssim=0.027                            ssim=0.024                         ssim=0.044
                                                                           PL-Learn
  LS-Learn




                 ssim=0.035                         ssim=0.026                            ssim=0.023                         ssim=0.021
                                                                           Raw
  Raw




Figure 5: InvGrad reconstruction results under representative Laplace-scale and distribution-independent calibration settings (with χLS = 200 and
χPL = 0.98, respectively). Our method and the baseline exhibit comparable empirical protection quantitatively and visually.


worse than random guessing. Our method remains trainable and achieves 51.04% accuracy. Thus, we answer Q1 and
Q2.

Maintained Empirical Defense Effect. As Table 4a shows, our method and the baseline provide similar empirical
protection against InvGrad at fixed budgets. The MSE and SSIM results support this comparison. Figure 5 shows
that InvGrad fails to reconstruct recognizable images for both methods, and the reconstructed images are visually
similar. Table 4b further reports the empirical utility-privacy tradeoff against the InvGrad attack via the CAP metric.
We observe that our method achieves a higher CAP value on all datasets and privacy frameworks.

Intuitive Analysis of Distortion Learning. Figure 4 shows the layer-wise distortion statistics to analyze the influence
of the learning process. “fc” and “conv” denote fully-connected and convolutional layers, while “w” and “b” denote
weights and biases. We observe that 1) The distortion extent of some layers changes significantly, whereas that of other
layers does not. This may intuitively explain the success of our algorithm in maintaining utility. For example, in the
left-most figure of Figure 4, the algorithm selectively amplifies(conv2.w, conv3.b), reduces(conv1.w, conv1.b, conv2.b,
conv3.b) and maintains (fc.b, fc.w) the distortion extent of different layers to balance the privacy and utility. 2) The
standard deviation in each layer changes only slightly across the tested settings, suggesting that the overall dispersion
remains similar.

Additional Trade-off Results. Table 3 shows the detailed quantitative results of the privacy-utility trade-off under
our privacy framework. Figure 3 shows the client training process under a certain budget value, with faster and better
convergence curves for our method.

Detailed Quantitative Defense Results. To assess whether the protection mechanisms achieve comparable empirical
protection against the InvGrad attack, we quantitatively evaluate the MSE and SSIM between InvGrad-reconstructed
images and the ground truth. Figure 5 visualizes the defense effect at representative budgets, and Table 5 and Table
6 report MSE and SSIM results for all budgets. Across both tables, the SSIM values are at most 6.3%, while MSE
is reported in the raw table units. The small mean differences across budget values indicate comparable empirical
protection by our method and the baseline under this attack.
                                                          16
                                                       / Procedia Computer Science 00 (2026) 1–26                                                 17

                        2.00
                                                  mnist
                                                              尸 LS-Learn
                                                                                           2.00
                                                                                                                     fmnist
                                                                                                                                 l二
                ＿                                                               ＿
                                                                                                                                      LS-Learn
                        1.75                                       LS-Static               1.75                                       LS-Static


                 。oo。 1.50                                                       。oo。 1.50
                首c:, 1.25                                                       首c:, 1.25
                 ;:::l1.00                                                          ;:::l1.00
                 ＂
                 Q)
                                                                                    ＂
                                                                                    Q)


                百0 0.75                                                         百0 0.75
                ＄                                                               ＄
                 C/'J   0.50                                                        C/'J   0.50

                        0.25                                                               0.25

                        0.00
                               。   1500 3000 4500 6000 7500 9000 1050012000
                                                  steps
                                                                                           0.00
                                                                                                  。   1500 3000 4500 6000 7500 9000 1050012000
                                                                                                                     steps
Figure 6: The step-wise utility loss curves on MNIST and FMNIST datasets. By solving the per-round optimization problem, the proposed LS-Learn
method consistently achieves a lower current-round utility loss compared to the LS-Static baseline.




Figure 7: The average squared gradient norm of LS-Learn during training under varying privacy budgets χ. In these experiments, smaller budgets are
associated with larger empirical values.



Reduced Step-wise Utility Loss. Figure 6 visualizes the step-wise utility loss (i.e., the signed utility difference ϵu,t
                                                                                                                      (k)

caused by the current-round distortion) on the MNIST and FMNIST datasets. We observe that for the LS-Static baseline
approach, the per-step utility loss is highly fluctuating and excessively large, which can contribute to greater global
utility degradation through error accumulation. In contrast, our proposed LS-Learn method dynamically adapts the
distortion by continuously optimizing the perturbation parameters at each training step. By doing so, our algorithm
consistently maintains the step-wise utility loss at a significantly lower level compared to the baseline throughout the
training process.

Empirical Average Squared Gradient Norm. Figure 7 shows the average squared gradient norm of LS-Learn during
training under varying privacy budgets averaged over multiple random seeds. We observe that the empirical average
squared gradient norm varies with the privacy budget. A larger budget (χ = 1000, implying less injected noise) is
associated with a lower average squared gradient norm. In contrast, decreasing the budget to χ = 800 is associated with
a higher value. Under a relatively strict budget of χ = 600, the average squared gradient norm fails to stabilize at a low
level and instead rebounds significantly. This trend is qualitatively consistent with Theorem 5.2, whose bound depends
on the expected squared norm of the aggregate distortion rather than directly on the privacy budget.


References
 [1] Martin Abadi, Andy Chu, Ian Goodfellow, H Brendan McMahan, Ilya Mironov, Kunal Talwar, and Li Zhang. 2016. Deep learning with
     differential privacy. In Proceedings of the 2016 ACM SIGSAC conference on computer and communications security. ACM, New York, NY,
     USA, 308–318.
 [2] Léon Bottou, Frank E Curtis, and Jorge Nocedal. 2018. Optimization methods for large-scale machine learning. Siam Review 60, 2 (2018),
     223–311.
                                                                               17
                                                 / Procedia Computer Science 00 (2026) 1–26                                                   18

Table 5: The MSE↑ (higher means larger reconstruction error and stronger empirical defense) and SSIM↓ (lower means weaker structural similarity
and stronger empirical defense) of reconstructed images under the Laplace-scale calibration setting. The SSIM values are at most 6.3%, while MSE
is reported in the raw table units. The small method-wise differences indicate comparable empirical protection against InvGrad.
                 Dataset       Metric       Method          80         200        400        600        800       Diff Mean
                                           Identical       3.48       2.61       2.44        2.22       2.23
                                MSE          Learn         3.30       2.48       2.43        2.51       2.28
                 MNIST                         diff       -0.18       -0.13      -0.01       0.28       0.04          0.00
                                           Identical      3.0%        4.4%       3.1%       2.8%       2.3%
                                SSIM         Learn        4.0%        3.5%       2.8%       3.1%       2.2%
                                               diff       1.1%       -0.9%      -0.3%       0.2%       -0.1%         0.0%
                                           Identical       2.09       1.96       2.01        1.91       1.88
                                MSE          Learn         2.05       1.95       1.92        1.86       1.84
                FMNIST                         diff       -0.04       -0.01      -0.09      -0.04      -0.04         -0.04
                                           Identical      6.3%        2.7%       2.7%       2.3%       2.0%
                                SSIM         Learn        5.2%        2.6%       1.2%       1.7%       2.5%
                                               diff       -1.1%      -0.1%      -1.5%      -0.5%       0.5%         -0.5%


 [3] Flávio du Pin Calmon and Nadia Fawaz. 2012. Privacy against statistical inference. In 2012 50th annual Allerton conference on communication,
     control, and computing (Allerton). IEEE, 1401–1408.
 [4] John C Duchi, Michael I Jordan, and Martin J Wainwright. 2013. Local privacy and minimax bounds: Sharp rates for probability estimation.
     arXiv preprint arXiv:1305.6000 (2013).
 [5] Ran Eilat, Kfir Eliaz, and Xiaosheng Mu. 2021. Bayesian privacy. Theoretical Economics 16, 4 (2021), 1557–1603.
 [6] Lixin Fan, Kam Woh Ng, Ce Ju, Tianyu Zhang, B Chang Liu, Chee Seng Chan, and Qiang Yang. 2020. Rethinking Privacy Preserving Deep
     Learning: How to Evaluate and Thwart Privacy Attacks. Federated Learning: Privacy and Incentive 12500 (2020), 32.
 [7] Wei Feng, Jing Zhang, Yao Chen, Zhentao Qin, Yushu Zhang, Musheer Ahmad, and Marcin Woźniak. 2024. Exploiting robust quadratic
     polynomial hyperchaotic map and pixel fusion strategy for efficient image encryption. Expert Systems with Applications 246 (2024), 123190.
 [8] Jonas Geiping, Hartmut Bauermeister, Hannah Dröge, and Michael Moeller. 2020. Inverting Gradients–How easy is it to break privacy in
     federated learning? arXiv preprint arXiv:2003.14053 (2020).
 [9] Craig Gentry. 2009. A fully homomorphic encryption scheme. Stanford university.
[10] Robin C Geyer, Tassilo Klein, and Moin Nabi. 2017. Differentially private federated learning: A client level perspective. arXiv preprint
     arXiv:1712.07557 (2017).
[11] Stephen Hardy, Wilko Henecka, Hamish Ivey-Law, Richard Nock, Giorgio Patrini, Guillaume Smith, and Brian Thorne. 2017. Private federated
     learning on vertically partitioned data via entity resolution and additively homomorphic encryption. arXiv preprint arXiv:1711.10677 (2017).
[12] Jialuo He, Wei Chen, and Xiaojin Zhang. 2024. Reinforcement Learning as a Catalyst for Robust and Fair Federated Learning: Deciphering
     the Dynamics of Client Contributions. arXiv preprint arXiv:2402.05541 (2024).
[13] Jakub Konečnỳ, H Brendan McMahan, Daniel Ramage, and Peter Richtárik. 2016. Federated optimization: Distributed machine learning for
     on-device intelligence. arXiv preprint arXiv:1610.02527 (2016).
[14] Jakub Konečnỳ, H Brendan McMahan, Felix X Yu, Peter Richtárik, Ananda Theertha Suresh, and Dave Bacon. 2016. Federated learning:
     Strategies for improving communication efficiency. arXiv preprint arXiv:1610.05492 (2016).
[15] Maximilian Lam, Gu-Yeon Wei, David Brooks, Vijay Janapa Reddi, and Michael Mitzenmacher. 2021. Gradient Disaggregation: Breaking
     Privacy in Federated Learning by Reconstructing the User Participant Matrix. In Proceedings of the 38th International Conference on Machine
     Learning (Proceedings of Machine Learning Research, Vol. 139), Marina Meila and Tong Zhang (Eds.). PMLR, 5959–5968.
[16] Tor Lattimore and Csaba Szepesvári. 2020. Bandit algorithms. Cambridge University Press.
[17] Yan Li, Hongyang Yan, Teng Huang, Zijie Pan, Jiewei Lai, Xiaoxue Zhang, Kongyang Chen, and Jin Li. 2024. Model architecture level privacy
     leakage in neural networks. Science China Information Sciences 67, 3 (2024), 132101.
[18] Xiangru Lian, Yijun Huang, Yuncheng Li, and Ji Liu. 2015. Asynchronous parallel stochastic gradient for nonconvex optimization. Advances
     in neural information processing systems 28 (2015).
[19] Yujun Lin, Song Han, Huizi Mao, Yu Wang, and Bill Dally. 2018. Deep Gradient Compression: Reducing the Communication Bandwidth for
     Distributed Training. In International Conference on Learning Representations.
[20] Andrew Lowy and Meisam Razaviyayn. 2023. Private Federated Learning Without a Trusted Server: Optimal Algorithms for Convex Losses.
     In The Eleventh International Conference on Learning Representations.
[21] Brendan McMahan, Eider Moore, Daniel Ramage, Seth Hampson, and Blaise Aguera y Arcas. 2017. Communication-efficient learning of
     deep networks from decentralized data. In Artificial Intelligence and Statistics. PMLR, 1273–1282.
[22] H Brendan McMahan, Eider Moore, Daniel Ramage, and Blaise Agüera y Arcas. 2016. Federated learning of deep networks using model
     averaging. arXiv preprint arXiv:1602.05629 (2016).

                                                                      18
                                                 / Procedia Computer Science 00 (2026) 1–26                                                   19

Table 6: The MSE↑ and SSIM↓ of InvGrad-reconstructed images under the distribution-independent privacy-leakage calibration setting. The SSIM
values are at most 5.8%, while MSE is reported in the raw table units. The small method-wise differences indicate comparable empirical protection
against InvGrad.
                  Dataset       Metric       Method          0.96       0.97        0.98          0.99    0.995          Diff Mean
                                            Identical        3.45       3.31        2.84          2.67      1.91
                                 MSE          Learn          3.37       3.10        2.74          2.24      2.35
                  MNIST                         diff        -0.08       -0.21      -0.10       -0.43        0.44           -0.08
                                            Identical       2.9%        4.0%       2.4%        2.5%        3.3%
                                 SSIM         Learn         2.4%        3.3%       2.3%        2.7%        3.0%
                                                diff        -0.5%      -0.7%       -0.1%       0.2%       -0.3%           -0.3%
                                            Identical        2.10       2.04        1.99          1.89      1.68
                                 MSE          Learn          2.09       2.07        1.91          1.87      1.84
                 FMNIST                         diff        -0.01       0.03       -0.08       -0.03        0.16           0.02
                                            Identical       4.5%        4.6%       4.4%        1.9%        2.7%
                                 SSIM         Learn         5.5%        5.8%       2.1%        1.9%        2.0%
                                                diff        1.1%        1.2%       -2.3%       0.0%       -0.8%           -0.2%


                                                       Table 7: Experimental configuration.
                                         Category                           Parameter                      Value
                                 Federated Learning Setup              Backbone Model                    LeNetZhu
                                                                       Number of Clients                    4
                                                                    Local-batch Update Steps                1
                                                                           Optimizer                     FedSGD
                                                                       Local Batch Size                     4
                                      Attack Setting                      Attack Method                  InvGrad
                                                                         Attack Iterations                 1600
                                                                        Attack Optimizer                  Adam
                                                                      Attack Learning Rate                   1
                                                                    Total Variation Coefficient            1e-5
                                                                    Target (Local) Batch Size                4
                                                                      Local Training Epoch                   1
                                    Distortion Learning                 Learning Iterations                    10
                                                                    Distortion Learning Rate                  0.1
                                                                       Distortion Optimizer                  SGD
                                                                  Negative-Norm Coefficient λ                10−5
                                                                         Distortion Range                [lt(k) , u(k)
                                                                                                                   t ]
                                                               Sensitivity/Gradient Clip Threshold            500



[23] Maxence Noble, Aurélien Bellet, and Aymeric Dieuleveut. 2022. Differentially Private Federated Learning on Heterogeneous Data. In
     Proceedings of The 25th International Conference on Artificial Intelligence and Statistics (Proceedings of Machine Learning Research,
     Vol. 151), Gustau Camps-Valls, Francisco J. R. Ruiz, and Isabel Valera (Eds.). PMLR, 10110–10145.
[24] Milad Khademi Nori, Sangseok Yun, and Il-Min Kim. 2021. Fast federated learning by balancing communication trade-offs. IEEE Transactions
     on Communications 69, 8 (2021), 5168–5182.
[25] Borzoo Rassouli and Deniz Gündüz. 2019. Optimal utility-privacy trade-off with total variation distance as a privacy measure. IEEE
     Transactions on Information Forensics and Security 15 (2019), 594–603.
[26] Irving S Reed. 1973. Information theory and privacy in data banks. In Proceedings of the June 4-8, 1973, national computer conference and
     exposition. 581–587.
[27] Lalitha Sankar, S Raj Rajagopalan, and H Vincent Poor. 2013. Utility-privacy tradeoffs in databases: An information-theoretic approach. IEEE
     Transactions on Information Forensics and Security 8, 6 (2013), 838–852.
[28] Xicong Shen, Ying Liu, and Zhaoyang Zhang. 2022. Performance-Enhanced Federated Learning With Differential Privacy for Internet of
     Things. IEEE Internet of Things Journal 9, 23 (2022), 24079–24094.

                                                                       19
                                                 / Procedia Computer Science 00 (2026) 1–26                                                    20

[29] Aleksandrs Slivkins et al. 2019. Introduction to multi-armed bandits. Foundations and Trends® in Machine Learning 12, 1-2 (2019), 1–286.
[30] Stacey Truex, Ling Liu, Ka-Ho Chow, Mehmet Emre Gursoy, and Wenqi Wei. 2020. LDP-Fed: Federated learning with local differential
     privacy. In Proceedings of the Third ACM International Workshop on Edge Systems, Analytics and Networking. 61–66.
[31] Jianyu Wang and Gauri Joshi. 2018. Cooperative SGD: A unified framework for the design and analysis of communication-efficient SGD
     algorithms. arXiv preprint arXiv:1808.07576 (2018).
[32] Weina Wang, Lei Ying, and Junshan Zhang. 2016. On the relation between identifiability, differential privacy, and mutual-information privacy.
     IEEE Transactions on Information Theory 62, 9 (2016), 5018–5029.
[33] Wenqi Wei, Ling Liu, Yanzhao Wut, Gong Su, and Arun Iyengar. 2021. Gradient-leakage resilient federated learning. In 2021 IEEE 41st
     International Conference on Distributed Computing Systems (ICDCS). IEEE, 797–807.
[34] Yuezhou Wu, Yan Kang, Jiahuan Luo, Yuanqin He, Lixin Fan, Rong Pan, and Qiang Yang. 2022. FedCG: Leverage Conditional GAN for
     Protecting Privacy and Maintaining Competitive Performance in Federated Learning. In Proceedings of the Thirty-First International Joint
     Conference on Artificial Intelligence, IJCAI-22, Lud De Raedt (Ed.). International Joint Conferences on Artificial Intelligence Organization,
     2334–2340. https://doi.org/10.24963/ijcai.2022/324 Main Track.
[35] Hirosuke Yamamoto. 1983. A source coding problem for sources with additional outputs to keep secret from the receiver or wiretappers
     (corresp.). IEEE Transactions on Information Theory 29, 6 (1983), 918–923.
[36] Xiaobao Yang, Yang Yang, Sugang Ma, Zhijie Li, Wei Dong, and Marcin Woźniak. 2024. SAMT-generator: A second-attention for image
     captioning based on multi-stage transformer network. Neurocomputing 593 (2024), 127823.
[37] Hongxu Yin, Arun Mallya, Arash Vahdat, Jose M Alvarez, Jan Kautz, and Pavlo Molchanov. 2021. See through Gradients: Image Batch
     Recovery via GradInversion. In Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition. 16337–16346.
[38] Jinshan Zeng and Wotao Yin. 2018. On nonconvex decentralized gradient descent. IEEE Transactions on signal processing 66, 11 (2018),
     2834–2848.
[39] Chengliang Zhang, Suyi Li, Junzhe Xia, Wei Wang, Feng Yan, and Yang Liu. 2020. BatchCrypt: Efficient Homomorphic Encryption
     for Cross-Silo Federated Learning. In 2020 USENIX Annual Technical Conference (USENIX ATC 20). USENIX Association, 493–506.
     https://www.usenix.org/conference/atc20/presentation/zhang-chengliang
[40] Xiaojin Zhang, Kai Chen, and Qiang Yang. 2023. Towards Achieving Near-optimal Utility for Privacy-Preserving Federated Learning via Data
     Generation and Parameter Distortion. arXiv preprint arXiv:2305.04288 (2023).
[41] Xiaojin Zhang, Yulin Fei, Wei Chen, and Hai Jin. 2024. Deciphering the Interplay between Local Differential Privacy, Average Bayesian
     Privacy, and Maximum Bayesian Privacy. arXiv preprint arXiv:2403.16591 (2024).
[42] Xiaojin Zhang, Hanlin Gu, Lixin Fan, Kai Chen, and Qiang Yang. 2022. No free lunch theorem for security and utility in federated learning.
     ACM Transactions on Intelligent Systems and Technology 14, 1 (2022), 1–35.
[43] Xiaojin Zhang, Yan Kang, Kai Chen, Lixin Fan, and Qiang Yang. 2023. Trading Off Privacy, Utility, and Efficiency in Federated Learning.
     ACM Transactions on Intelligent Systems and Technology 14, 6 (2023), 1–32.
[44] Xiaojin Zhang, Yan Kang, Lixin Fan, Kai Chen, and Qiang Yang. 2023. A Meta-learning Framework for Tuning Parameters of Protection
     Mechanisms in Trustworthy Federated Learning. ACM Transactions on Intelligent Systems and Technology (2023).
[45] Bo Zhao, Konda Reddy Mopuri, and Hakan Bilen. 2020. idlg: Improved deep leakage from gradients. arXiv preprint arXiv:2001.02610
     (2020).
[46] Jiaqi Zhao, Hui Zhu, Fengwei Wang, Rongxing Lu, Hui Li, Zhongmin Zhou, and Haitao Wan. 2022. ACCEL: An efficient and privacy-
     preserving federated logistic regression scheme over vertically partitioned data. Science China. Information Sciences 65, 7 (2022), 170307.
[47] Ligeng Zhu and Song Han. 2020. Deep leakage from gradients. In Federated Learning. Springer, 17–31.
[48] Linghui Zhu, Xinyi Liu, Yiming Li, Xue Yang, Shu-Tao Xia, and Rongxing Lu. 2021. A fine-grained differentially private federated learning
     against leakage from gradients. IEEE Internet of Things Journal 9, 13 (2021), 11500–11512.
[49] Ligeng Zhu, Zhijian Liu, , and Song Han. 2019. Deep Leakage from Gradients. In Annual Conference on Neural Information Processing
     Systems (NeurIPS).




                                                                       20
                                          / Procedia Computer Science 00 (2026) 1–26                                     21

Appendix A. Broader Impact and Limitations

    We propose a general distortion learning framework for building protection mechanisms that can achieve a
better trade-off between privacy and utility. Our work is expected to promote further research on utility-friendly
protection mechanisms and thereby help address privacy-leakage threats in FL. In this paper, we mainly demonstrate
the effectiveness of the overall framework on image-classification tasks. Additional task-specific designs are needed to
apply our framework to diverse FL scenarios; this is a limitation of this study and a direction for future work.
    Regarding the practical implementation of our framework, the choice of hyperparameters for the distortion learning
process (Algorithm 2), such as the learning rate γt and the number of iterations M, is crucial for achieving the best
results. We recommend that practitioners tune these parameters based on their specific application. The optimal
configuration is inherently tied to the characteristics of the dataset, the complexity of the model, and the desired balance
between privacy and utility.
    Data complexity also plays a significant role in the practical deployment of our framework. Scenarios involving
more complex data (e.g., high-resolution images) typically require models with a higher number of parameters. While
our framework is scalable, the computational cost of the LearnDistortion procedure (Algorithm 2) increases with model
size. The number of optimization steps, M, serves as a hyperparameter that balances the stationarity quality of the
learned nonconvex distortion trajectory against the per-round computational expense; in the convex exact-gradient
regime, it also controls the O(1/M) optimality-gap benchmark. Accordingly, we can select the hyperparameter M
based on the complexity of the data. Specifically, more complex tasks may require a larger M, a choice contingent on
available computational resources.
    The proposed framework is inherently scalable due to its design. The most intensive new computation, the
LearnDistortion procedure (Algorithm 2), is performed entirely on the client side. As clients operate in parallel,
increasing the number of participating units (K) does not increase the per-client computational time. The central
server’s workload consists only of aggregating the distorted model parameters, a standard operation in federated learning
whose overhead grows linearly with K. Therefore, our framework maintains the same high level of scalability as
conventional federated learning algorithms like FedSGD. While our experiments demonstrate our method’s effectiveness
in a typical FL setting, a comprehensive empirical study on a very large-scale system with thousands of clients would
be a valuable direction for future work to investigate the practical effects of network latency and communication
bottlenecks.
    The theoretical analysis presented in this work primarily focuses on the trade-off between privacy and utility, and
does not explicitly model the impact of communication constraints such as channel capacity. In practical deployments,
communication bandwidth is a significant bottleneck that affects the overall efficiency (e.g., training time). A formal
extension of the optimization problem to a three-way trade-off between privacy, utility, and communication efficiency
represents an important avenue for future research.


Appendix B. Analysis for Theorem 5.1 and Corollary 5.1

    This section first proves the average first-order stationarity guarantee for the nonconvex L2 -annular projected-SGD
trajectory and then establishes the convex exact-gradient utility-loss corollary.

Appendix B.1. Analysis for Theorem 5.1
Proof. Fix t, k, and the realized mini-batch, and abbreviate ϕ = ϕ(k)
                                                                  t,B        t , and γ = γt . Let
                                                                      , A = A(k)

                                                                                             1 − Lα γ
                dm ≜ αm+1 − αm ,                   em ≜ Gm − ∇ϕ(αm ),                   a≜            > 0.            (B.1)
                                                                                                2γ
   Set zm = αm − γGm . Because αm+1 is a global Euclidean projection of zm onto the closed, possibly nonconvex set
A, while αm ∈ A, projection-distance minimality gives

                                               ∥αm+1 − zm ∥22 ≤ ∥αm − zm ∥22 .                                        (B.2)


                                                              21
                                         / Procedia Computer Science 00 (2026) 1–26                                 22

Substituting dm and zm and expanding both sides yields
                                                                    1
                                                 ⟨Gm , dm ⟩ ≤ −       ∥dm ∥22 .                                  (B.3)
                                                                   2γ
This step uses neither convexity nor uniqueness of the selected projection.
   Applying Eq. (19), using ∇ϕ(αm ) = Gm − em , and then applying Eq. (B.3), we obtain
                                                                                    Lα
                                  ϕ(αm+1 ) ≤ ϕ(αm ) + ⟨Gm , dm ⟩ − ⟨em , dm ⟩ +        ∥dm ∥22                   (B.4)
                                                                                    2
                                           ≤ ϕ(αm ) − a∥dm ∥22 − ⟨em , dm ⟩.                                     (B.5)

Young’s inequality gives
                                                            a           1
                                            −⟨em , dm ⟩ ≤     ∥dm ∥22 + ∥em ∥22 ,                                (B.6)
                                                            2          2a
and hence
                                        a                               1
                                          ∥dm ∥22 ≤ ϕ(αm ) − ϕ(αm+1 ) + ∥em ∥22 .                                (B.7)
                                        2                              2a
Taking expectations, summing Eq. (B.7) for m = 1, . . . , M, and using ϕ(α M+1 ) ≥ ϕinf and Eq. (21) gives
                                                 M
                                              a ∑︂                     Mνα2
                                                    E[∥dm ∥22 ] ≤ ∆ϕ +      .                                    (B.8)
                                              2 m=1                    2a

Since Rm = −dm /γ and a = (1 − Lα γ)/(2γ), rearranging proves Eq. (28).
   It remains to connect the selected projected step to first-order stationarity. A global projection onto a closed set
supplies a proximal normal, so

                                                 zm − αm+1 ∈ NA
                                                              P
                                                                (αm+1 ).                                         (B.9)

The proximal normal cone is a cone and is contained in the limiting normal cone. Therefore
                                               zm − αm+1
                                     nm+1 ≜              = Rm − Gm ∈ NA (αm+1 ).                                (B.10)
                                                   γ
Using this particular normal vector, Eq. (20), and em = Gm − ∇ϕ(αm ), we have

                                          s(αm+1 ) ≤ ∥∇ϕ(αm+1 ) + nm+1 ∥2                                       (B.11)
                                                     ≤ (1 + Lα γ)∥Rm ∥2 + ∥em ∥2 .                              (B.12)

The inequality (x + y)2 ≤ 2x2 + 2y2 , followed by averaging, Eq. (21), and Eq. (28), proves Eq. (29).
   Finally, if em = 0, the inequality preceding Young’s inequality gives directly

                                               a∥dm ∥22 ≤ ϕ(αm ) − ϕ(αm+1 ).                                    (B.13)

Telescoping this sharper inequality proves Eq. (30); Eq. (31) then follows from s(αm+1 ) ≤ (1 + Lα γ)∥Rm ∥2 . This
completes the proof.

Appendix B.2. Analysis for Corollary 5.1
                                                             t , α = αt , and γ = γt . The exact update is
Proof. For the convex corollary, abbreviate f = ft(k) , C = C(k)  ∗   (k)∗


                                            αm+1 = ProjC (αm − γ∇ f (αm )) .                                    (B.14)

                                                              22
                                         / Procedia Computer Science 00 (2026) 1–26                                 23

Because C is closed and convex, its projection variational inequality gives, for every α ∈ C,
                                                               1
                                   ⟨∇ f (αm ), αm+1 − α⟩ ≤       ⟨αm − αm+1 , αm+1 − α⟩ .                       (B.15)
                                                               γ
Convexity and Lα -smoothness of f , together with γ ≤ 1/Lα , imply
                                                                             1
                             f (αm+1 ) − f (α∗ ) ≤ ⟨∇ f (αm ), αm+1 − α∗ ⟩ +   ∥αm+1 − αm ∥22                   (B.16)
                                                                            2γ
                                                    1 (︂                              )︂
                                                 ≤       ∥αm − α∗ ∥22 − ∥αm+1 − α∗ ∥22 .                        (B.17)
                                                   2γ
Applying Eq. (B.15) with α = αm and using smoothness also shows that f (αm+1 ) ≤ f (αm ). Therefore, summing Eq.
(B.17) over m = 1, . . . , M gives
                                                                    M
                                                           )︁ ∑︂(︁
                                     M f (α M+1 ) − f (α∗ ) ≤      f (αm+1 ) − f (α∗ )
                                      (︁                                               )︁
                                                                                                                (B.18)
                                                                    m=1
                                                                    ∥α1 − α∗ ∥22
                                                                ≤                .                              (B.19)
                                                                        2γ

Since f = ϵu,t
           (k)
               and both α1 and α∗ belong to C, the diameter bound gives Eq. (33).


Appendix C. Analysis for Theorem 5.2

   In this section, we analyze the average-stationarity guarantee of our proposed algorithm. The averaged stochastic
gradient at round t is denoted by gt .

Lemma C.1. Let Assumption 5.2 and Assumption 5.3 hold, and choose 0 < η ≤ 1/(4LF ). Then
                                  η
                                    E[∥∇F(Wt−1 )∥2 ] ≤ E[F(Wt−1 ) − F(Wt )] + LF η2 σ2g
                                  2                      (︄       )︄
                                                            1
                                                       +      + LF E[∥∆t ∥2 ].                                   (C.1)
                                                            η


   With the above lemma, we are ready to prove Theorem 5.2.

Appendix C.1. Analysis for Lemma C.1
Proof. Let qt = ∇F(Wt−1 ). By the LF -smoothness of F and the update Wt − Wt−1 = −ηgt + ∆t ,
                                                                           LF
                            F(Wt ) ≤ F(Wt−1 ) − η⟨qt , gt ⟩ + ⟨qt , ∆t ⟩ +    ∥ − ηgt + ∆t ∥2                    (C.2)
                                                                            2
                                   ≤ F(Wt−1 ) − η⟨qt , gt ⟩ + ⟨qt , ∆t ⟩ + LF η2 ∥gt ∥2 + LF ∥∆t ∥2 .            (C.3)

 Here, Ft−1 denotes the history σ-algebra containing W0 and all randomness revealed through round t − 1. Hence Wt−1
and qt = ∇F(Wt−1 ) are Ft−1 -measurable, while gt retains the stochasticity introduced at round t. The unbiasedness and
bounded-variance conditions imply

                                              E[⟨qt , gt ⟩ | Ft−1 ] = ∥qt ∥2 ,                                   (C.4)
                                                        2
                                                E[∥gt ∥ | Ft−1 ] ≤ ∥qt ∥   2
                                                                               + σ2g .                           (C.5)


                                                               23
                                           / Procedia Computer Science 00 (2026) 1–26                                     24

No zero-mean assumption is imposed on ∆t . Instead, Young’s inequality gives
                                                                η         1
                                                 ⟨qt , ∆t ⟩ ≤     ∥qt ∥2 + ∥∆t ∥2 .                                    (C.6)
                                                                4         η
Taking the conditional expectation of Eq. (C.3) and using η ≤ 1/(4LF ), we obtain
                                                                        η
                                       E[F(Wt ) | Ft−1 ] ≤ F(Wt−1 ) − ∥qt ∥2 + LF η2 σ2g                               (C.7)
                                                             (︄       )︄2
                                                                1
                                                           +      + LF E[∥∆t ∥2 | Ft−1 ].                              (C.8)
                                                                η
Taking total expectations and rearranging proves Eq. (C.1).

Appendix C.2. Analysis for Theorem 5.2
Proof. From Lemma C.1, summing over t = 1, . . . , T gives
                                   T
                                η ∑︂
                                      E[∥∇F(Wt−1 )∥2 ] ≤ F(W0 ) − E[F(WT )] + T LF η2 σ2g                              (C.9)
                                2 t=1
                                                           (︄            T
                                                                     )︄ ∑︂
                                                              1
                                                         +      + LF        E[∥∆t ∥2 ].                               (C.10)
                                                              η         t=1

 Dividing both sides by ηT/2 proves Eq. (35). Since F(WT ) ≥ F∗ , replacing E[F(WT )] by F∗ gives the stated upper
bound on the transient term. If E[∥∆t ∥2 ] ≤ ρ2 for every t, taking the limit superior gives the stationary-neighborhood
bound.

Appendix D. Measurements for Privacy Leakage and Optional Distortion Set

    We first introduce the definition of privacy leakage. The privacy leakage is measured using the gap between the
estimated dataset and the original dataset. The semi-honest attacker uses an optimization algorithm [47, 8, 45, 37] to
reconstruct the original dataset of the client given the exposed model information W.
Definition D.1 (Privacy Leakage). Let d̆(m) represent the original m-th data, and let di(m) represent the m-th data
inferred by the attacker at iteration i. Let I represent the total number of attack iterations. The privacy leakage ϵ p is
defined as
                                              ⎧     1 ∑︁I 1 ∑︁|D|   (m)  (m)
                                              ⎨ D− I i=1 |D| m=1 ||di −d̆ || , I > 0
                                              ⎪
                                         ϵp = ⎪
                                              ⎪
                                                             D                                                     (D.1)
                                              ⎪
                                              ⎩              0,                I=0
Remark: We assume that ||di(m) − d̆(m) || ∈ [0, D], where D is a positive constant. Therefore, ϵ p ∈ [0, 1].
    The precise definition for privacy leakage is introduced in Eq. (D.1), which is measured using the distance between
the recovered data and the true data. However, it would be difficult to solve the optimization problem (Eq. (7)) using
this definition directly. Instead, we derive bounds on privacy leakage using the scalar distortion intensity β(k) .
    In this appendix, the superscript (k) consistently identifies the client and the subscript t identifies the communication
round. In Lemma D.1, t is fixed and is suppressed only in the abbreviated variables introduced there. To derive an
attack-specific upper bound, fix a communication round t and client k, condition on the received model Wt−1 , and let
             B(k)
  t = {d̆ }m=1 be the actual data collection used to compute the undistorted local update, where Bt := |B̆t |. Define
B̆(k)    (m) t                                                                                    (k)     (k)

the per-example and aggregate exposed-update maps by

                                                t (d) := Wt−1 − η∇W L(Wt−1 , d),
                                              g(k)                                                                     (D.2)
                                                          1 ∑︂ (k)
                                             g(k)
                                              t   (D) :=        g (d).                                                 (D.3)
                                                         |D| d∈D t
                                                                  24
                                           / Procedia Computer Science 00 (2026) 1–26                                    25

Because the local loss is the empirical average over B̆(k)
                                                       t , the FedSGD update gives


                                                           t (B̆t ) = W̆t .
                                                          g(k)  (k)     (k)
                                                                                                                      (D.4)

The individual samples d̆(m) and di(m) below belong to the fixed client k, so their client index is suppressed. The indices
t and (k) are retained on the exposed-update maps to distinguish g(k)        (k)
                                                                    t and gt from the budget-to-intensity mapping g
                                                                                                                         (k)

used in the main text.
Assumption D.1 (Bi-Lipschitz Condition). For all original and reconstructed examples under consideration, there
exist constants 0 < ca ≤ cb such that

                                  t (d1 ) − gt (d2 )∥2 ≤ ∥d1 − d2 ∥2 ≤ cb ∥gt (d1 ) − gt (d2 )∥2 .
                             ca ∥g(k)        (k)                            (k)        (k)
                                                                                                                      (D.5)

                                                                                                           B(k)
                                                                                    i = {di }m=1 at attack iteration i,
    For the actually released local update Wt(k) and the attacker’s reconstruction B(k)   (m) t

define the aggregate matching residual

                                                                    t (Bi ) − Wt ∥2 .
                                                ri(k) (Wt(k) ) := ∥g(k) (k)    (k)
                                                                                                                      (D.6)



Assumption D.2 (Sublinear Aggregate Matching Residual). For the fixed round, client, actual update batch, attack
protocol, and selected attack horizon I ≥ 1, assume that there exist c2 > 0 and p ∈ (0, 1) such that
                                           I
                                          ∑︂
                                                ri(k) (Wt(k) ) ≤ c2 I p      almost surely.                           (D.7)
                                          i=1

 When one common leakage score is used over an optimization feasible set, the same c2 and p are assumed to hold
uniformly over the protected outputs in that set. If multiple attack horizons are considered, the same constants are
additionally assumed over those horizons. For a pointwise application of the lemma below, only the realized output
Wt(k) at the selected horizon is required to satisfy Eq. (D.7). This condition is stated directly in terms of the attacker’s
matching objective and the actual release; it does not posit a dataset whose aggregate exposed update is exactly Wt(k) .

Lemma D.1. Let I ≥ 1, abbreviate W̆ (k) = W̆t(k) , and let the released update be

                                W (k) = W̆ (k) + α(k) ,          β(k) := ∥α(k) ∥2 = ∥W (k) − W̆ (k) ∥2 .              (D.8)

Under Assumptions D.1 and D.2, if
                                                                   2c2 cb p−1
                                                          β(k) ≥         I ,                                          (D.9)
                                                                    ca
then the reconstruction-based privacy leakage in Eq. (D.1) satisfies, almost surely,

                                                                 ca β(k) + c2 cb I p−1
                                                  ϵ p(k) ≤ 1 −                         .                             (D.10)
                                                                         4D


    Accordingly, for a fixed attack protocol and horizon I, we use the right-hand side of Eq. (D.10) as the attack-specific
leakage score

                                                                     ca β(k) + c2 cb I p−1
                                             ϵ p(k) (β(k) ) := 1 −                         .
                                                                             4D
This score is an upper-bound surrogate under the stated conditions, not a mechanism-independent privacy guarantee;
on configurations satisfying the lemma, the proof together with Definition D.1 also implies that it lies in [0, 1].
                                                         25
                                               / Procedia Computer Science 00 (2026) 1–26                              26

Appendix D.1. Analysis for Lemma D.1
Proof. For each attack iteration i, the lower side of the bi-Lipschitz condition and Jensen’s (equivalently, the triangle)
inequality for the average give
                                       (k)
                                    Bt                                   t    B(k)
                                  1 ∑︂                               ca ∑︂
                                             ∥di(m) − d̆(m) ∥2 ≥          ∥g(k)   (m)        (k) (m)
                                                                             t (di ) − gt (d̆ )∥2                  (D.11)
                                 B(k)
                                  t m=1                         B(k)
                                                                  t m=1
                                                                   ⃦                             ⃦
                                                              ≥ c ⃦⃦g(k) (B(k) ) − g(k) (B̆(k) )⃦⃦ .
                                                                     a        t        i          t     t      2
                                                                                                                   (D.12)

Using Eq. (D.4), W (k) = W̆ (k) + α(k) , and the reverse triangle inequality, we further obtain
                            ⃦                         ⃦
                               t (Bi ) − gt (B̆t )⃦2 = ca ∥gt (Bi ) − W̆ ∥2
                        ca ⃦⃦g(k)  (k)      (k)   (k) ⃦         (k) (k)        (k)
                                                                                                                   (D.13)
                                                        ≥ ca ∥W (k) − W̆ (k) ∥2 − ∥g(k) (k)    (k) )︁
                                                             (︁
                                                                                    t (Bi ) − W ∥2                 (D.14)
                                                            = ca β − ca ri(k) (W (k) )
                                                                     (k)
                                                                                                                   (D.15)
                                                            ≥ ca β(k) − cb ri(k) (W (k) ),                         (D.16)

where the last inequality uses ri(k) (W (k) ) ≥ 0 and ca ≤ cb .
   Averaging over I iterations and applying Eq. (D.7) yields
                                                                                     (k)
                                                                   I   Bt
                                                              1   ∑︂ 1 ∑︂
                                             D(1 − ϵ p(k) ) =                              ∥di(m) − d̆(m) ∥2       (D.17)
                                                             I i=1 B(k)
                                                                    t m=1
                                                                                      I
                                                                              cb ∑︂ (k) (k)
                                                          ≥ ca β(k) −               r (W )                         (D.18)
                                                                               I i=1 i
                                                          ≥ ca β(k) − c2 cb I p−1 .                                (D.19)

Set A = ca β(k) and B = c2 cb I p−1 . The stated lower bound on β(k) implies A ≥ 2B, and hence
                                                                         A A+B
                                                         A−B≥              ≥   .                                   (D.20)
                                                                         2   4
Consequently,

                                                                     ca β(k) + c2 cb I p−1
                                                  D(1 − ϵ p(k) ) ≥                         ,                       (D.21)
                                                                              4
which is equivalent to Eq. (D.10).




                                                                         26


==> tmp/inspect/d.txt <==
                                           / Procedia Computer Science 00 (2026) 1–26                                       25

Assumption D.1 (Bi-Lipschitz Condition). For all original and reconstructed examples under consideration, there
exist constants 0 < ca ≤ cb such that

                                  ca ∥g(d1 ) − g(d2 )∥2 ≤ ∥d1 − d2 ∥2 ≤ cb ∥g(d1 ) − g(d2 )∥2 .                          (D.5)
                                                                                                      B
    For the actually released local update W = Wt(k) and the attacker’s reconstruction Bi = {di(m) }m=1
                                                                                                     t,k
                                                                                                         at attack iteration i,
define the aggregate matching residual

                                                   ri (W) := ∥gt,k (Bi ) − W∥2 .                                         (D.6)



Assumption D.2 (Sublinear Aggregate Matching Residual). For the fixed round, client, actual update batch, attack
protocol, and selected attack horizon I ≥ 1, assume that there exist c2 > 0 and p ∈ (0, 1) such that
                                             I
                                            ∑︂
                                                  ri (W) ≤ c2 I p         almost surely.                                 (D.7)
                                            i=1

 When one common leakage score is used over an optimization feasible set, the same c2 and p are assumed to hold
uniformly over the protected outputs in that set. If multiple attack horizons are considered, the same constants are
additionally assumed over those horizons. For a pointwise application of the lemma below, only the realized output
W at the selected horizon is required to satisfy Eq. (D.7). This condition is stated directly in terms of the attacker’s
matching objective and the actual release; it does not posit a dataset whose aggregate exposed update is exactly W.
Lemma D.1. Let I ≥ 1, abbreviate W̆ = W̆t(k) , and let the released update be

                                     W = W̆ + α(k) ,             β(k) := ∥α(k) ∥2 = ∥W − W̆∥2 .                          (D.8)

Under Assumptions D.1 and D.2, if
                                                                   2c2 cb p−1
                                                        β(k) ≥           I ,                                             (D.9)
                                                                    ca
then the reconstruction-based privacy leakage in Eq. (D.1) satisfies, almost surely,

                                                                 ca β(k) + c2 cb I p−1
                                                  ϵ p(k) ≤ 1 −                         .                               (D.10)
                                                                         4D


    Accordingly, for a fixed attack protocol and horizon I, we use the right-hand side of Eq. (D.10) as the attack-specific
leakage score

                                                                     ca β(k) + c2 cb I p−1
                                             ϵ p(k) (β(k) ) := 1 −                         .
                                                                             4D
This score is an upper-bound surrogate under the stated conditions, not a mechanism-independent privacy guarantee;
on configurations satisfying the lemma, the proof together with Definition D.1 also implies that it lies in [0, 1].

Appendix D.1. Analysis for Lemma D.1
Proof. For each attack iteration i, the lower side of the bi-Lipschitz condition and Jensen’s (equivalently, the triangle)
inequality for the average give
                                        Bt,k                       Bt,k
                                    1 ∑︂ (m)                   ca ∑︂
                                             ∥di − d̆(m) ∥2 ≥           ∥g(di(m) ) − g(d̆(m) )∥2                       (D.11)
                                   Bt,k m=1                   Bt,k m=1
                                                                 ⃦                  ⃦
                                                            ≥ c ⃦⃦g(B ) − g(B̆ )⃦⃦ .
                                                                     a       i             t,k   2
                                                                                                                       (D.12)
                                                                     25
                                          / Procedia Computer Science 00 (2026) 1–26                 26

Using Eq. (D.4), W = W̆ + α(k) , and the reverse triangle inequality, we further obtain
                                    ⃦                   ⃦
                                ca ⃦⃦g(Bi ) − g(B̆t,k )⃦⃦2 = ca ∥g(Bi ) − W̆∥2                   (D.13)
                                                                (︁                        )︁
                                                           ≥ ca ∥W − W̆∥2 − ∥g(Bi ) − W∥2        (D.14)
                                                            = ca β (k)
                                                                         − ca ri (W)             (D.15)
                                                            ≥ ca β (k)
                                                                         − cb ri (W),            (D.16)

where the last inequality uses ri (W) ≥ 0 and ca ≤ cb .
   Averaging over I iterations and applying Eq. (D.7) yields
                                                              I       Bt,k
                                                           1 ∑︂ 1 ∑︂ (m)
                                        D(1 − ϵ p(k) ) =                   ∥d − d̆(m) ∥2         (D.17)
                                                           I i=1 Bt,k m=1 i
                                                                            I
                                                                      cb ∑︂
                                                      ≥ ca β(k) −            ri (W)              (D.18)
                                                                       I i=1
                                                      ≥ ca β(k) − c2 cb I p−1 .                  (D.19)

Set A = ca β(k) and B = c2 cb I p−1 . The stated lower bound on β(k) implies A ≥ 2B, and hence
                                                                 A A+B
                                                    A−B≥           ≥   .                         (D.20)
                                                                 2   4
Consequently,

                                                                 ca β(k) + c2 cb I p−1
                                              D(1 − ϵ p(k) ) ≥                         ,         (D.21)
                                                                          4
which is equivalent to Eq. (D.10).




                                                                 26


==> tmp/paper_layout.txt <==
                                                                                                               Procedia
                                                                                                               Computer
                                           Procedia Computer Science 00 (2026) 1–26                             Science


  Theoretically Principled Federated Learning for Balancing Privacy
                             and Utility

  Xiaojin Zhang * a , Wenjie Lib , Yiming Lia , Wei Chena , Shu-Tao Xiab,c , Qiang Yang†d,e
                                         a Huazhong University of Science and Technology, China
                                                      b Tsinghua University, China
                                                    c Peng Cheng Laboratory, China
                                                            d WeBank, China
                                             e The Hong Kong Polytechnic University, China




Abstract
Federated learning aims to enable collaborative model training while preserving data privacy. Distortion-based protection mechanisms
are commonly employed to achieve this objective. However, the adoption of distortion can lead to a degradation in performance.
Existing research predominantly focuses on privacy or utility independently, lacking a unified approach. In this work, we propose a
unified learning algorithm for balancing the trade-off between privacy and utility in federated learning. Our algorithm is specifically
designed for distortion-based privacy protection mechanisms and can be applied to privacy measurements that map distortion
to a scalar leakage value. By adaptively adjusting the distortion for each model parameter based on its impact on model utility,
our learning algorithm achieves a superior utility-privacy trade-off. Under the stated regularity conditions, we analyze the utility
performance of the distortion-learning procedure and the convergence behavior of the resulting perturbed federated optimization.
Experiments on MNIST and Fashion-MNIST provide empirical evidence supporting the superior utility performance of our method
compared to baseline methods, while maintaining the same privacy budget settings.

© 2011 Published by Elsevier Ltd.

Keywords: federated learning, privacy-utility trade-offs, privacy-preserving machine learning


1. Introduction

    The proliferation of extensive datasets has created a demand for distributed learning techniques. Federated learning
(FL) [22, 21, 13, 14, 12] has emerged as a promising paradigm that enables multiple participants to collaboratively
train a machine learning model while preserving the privacy of their sensitive data. FL has made notable advancements
in privacy-preserving machine learning systems, specifically in addressing the challenges posed by "semi-honest"
adversaries. These adversaries strictly adhere to the principles of the federated learning framework but aim to infer
sensitive information of other participants based on the exposed model parameters [46, 17]. The degree of statistical
dependence between private data and publicly transmitted information determines the extent to which a semi-honest
entity can deduce private data from the exchanged information. Recent research has revealed that semi-honest
adversaries can exploit the gradients of trained models to reconstruct private training images with high fidelity at the

   * National Engineering Research Center for Big Data Technology and System, Services Computing Technology and System Lab, Cluster and
Grid Computing Lab, School of Computer Science and Technology, Huazhong University of Science and Technology, Wuhan, 430074, China
   † Corresponding Author

                                                                   1
                                           / Procedia Computer Science 00 (2026) 1–26                                      2

pixel level, a phenomenon known as gradient leakage attacks. Notable examples of such attacks include DLG [47],
Inverting Gradients [8], Improved DLG [45], and GradInversion [37]. In this context, this paper aims to introduce a
theoretically principled approach to federated learning that carefully balances the trade-off between privacy and utility.
    Early attempts to address privacy attacks have involved various techniques, including homomorphic encryption
(HE) [11], differential privacy (DP) [1], and gradient compression (GC) [19]. HE and MPC offer protection for private
data without compromising model performance, but they often introduce significant computation and communication
overhead, particularly for deep neural networks. Moreover, these methods do not ensure the security of clients’ private
data after decryption during server aggregation [15]. DP and GC protect data privacy by introducing distortion, such as
adding noise or compressing shared model updates, which can lead to a substantial degradation in model performance.
To achieve a balance between privacy and performance, recent works [33, 23, 48, 28] have explored approaches that
leverage fine-grained DP or regularization to mitigate the impact of noise on model performance. However, these
protection mechanisms still require manual tuning of protection hyperparameters, necessitating significant engineering
efforts.
    In contrast, the primary contribution of this work is a novel protection mechanism that learns the distortion jointly
with the optimization of model parameters. We propose an adaptive learning algorithm designed to automatically attain
a desirable balance between privacy and utility. This algorithm dynamically adjusts the distortion for each model
parameter based on its specific impact on model performance. Furthermore, under explicit regularity conditions, we
establish an average first-order stationarity guarantee for the practical nonconvex L2 -annular projected-SGD updates
used by the PL branch, derive the O(1/M) global utility-loss gap in the convex exact-gradient regime, and characterize
the average stationarity of perturbed FedSGD. This shift from ’static configuration’ to ’dynamic learning’ offers a new,
theoretically principled approach to solving the fundamental privacy-utility trade-off in federated learning.
    Our adaptive distortion-learning framework is designed to address the limitations of traditional static distortion
strategies. The static approach, where a uniform distortion is applied for privacy, is advantageous for its simplicity
and efficiency. However, this simplicity comes at the cost of flexibility. Thestatic approach fails to consider client-
specific heterogeneity, such as differences in data distributions or privacy requirements. In contrast, our framework
adaptively personalizes the distortion for each client, achieving a superior balance by accommodating their unique
data characteristics and privacy needs. The primary advantage of this framework lies in this fine-grained optimization
and flexibility. Its main drawback is the increased computational and management complexity required to enable
this personalization, which is worthwhile for achieving a reasonable trade-off between privacy and utility in diverse
federated learning environments.

Our Contributions. First, we formulate the balance between privacy and utility as an optimization problem with
respect to distortion variables. Our objective is to identify appropriate distortion values that minimize the loss in utility
while ensuring that the potential privacy leakage remains below an acceptable threshold.
• Regarding privacy, we build upon existing privacy measurements such as information leakage [3, 41] and Kullback-
  Leibler divergence [5]. In the context of federated learning, previous studies [42, 43] introduced a privacy mea-
  surement based on Jensen–Shannon divergence, which quantifies privacy loss by comparing prior and posterior
  beliefs. However, these approaches assume prior knowledge of the distribution for private information, which is
  often impractical in real-world scenarios where raw data distributions are complex and non-trivial. In contrast, our
  proposed privacy measurement does not rely on prior distribution knowledge and is valuable for designing algorithms
  with theoretical guarantees.
• Concerning utility, we depart from previous approaches that solely consider the expected distance between the
  original model and the perturbed model [3]. Instead, our method evaluates utility loss by considering the performance
  of both the original model and the perturbed model. This direct assessment of the model’s utility adds complexity to
  the problem, presenting a more challenging optimization task.
• To evaluate the effectiveness of the proposed protection mechanisms, we draw inspiration from the concept of regret
  commonly used in learning theory [29, 16]. For the nonconvex L2 -annular PL branch, we evaluate the projected-SGD
  trajectory through first-order stationarity; when the distortion subproblem and feasible set are convex and exact
  gradients are used, we additionally quantify its utility-loss gap to an optimal distortion.

                                                               2
                                         / Procedia Computer Science 00 (2026) 1–26                                     3

Second, we propose an algorithmic framework aimed at facilitating the balance between utility and privacy in protection
mechanisms. Our approach learns parameter-wise distortions to reduce utility loss while enforcing privacy constraints.
To accomplish this, we use stochastic-gradient updates followed by an intensity-feasibility operation; this operation is
an exact Euclidean projection for the L2 -annular PL branch analyzed below.
• To address privacy constraints, we propose a learning-based protection mechanism that seeks to reduce utility loss
  over the feasible distortion region. This mechanism allows for fine-tuned balancing between privacy and utility in
  privacy-preserving federated learning. Rather than applying a standardized approach of adding the minimal possible
  noise to meet the privacy constraint, we adapt the parameter-wise distortion while respecting its prescribed intensity
  bounds.
• For the nonconvex L2 -annular projected-SGD realization used by the practical PL learner, we establish an O(1/M)
  transient rate to a first-order stationary neighborhood without requiring an unbiased implementation gradient
  (Theorem 5.1). Under the additional convex-set, convex-objective, and exact-gradient conditions, an O(1/M) utility-
  loss gap to the optimum is established as a convex-case corollary (Corollary 5.1). As a comparison, [25] formulated
  the balance between privacy and utility as optimization problems beyond the field of federated learning. However,
  the optimization problems might not be tractable in practice and they only provided a closed-form solution for some
  Boolean-valued special cases.

• We provide a convergence analysis for the perturbed FedSGD updates in our proposed framework under standard
  smoothness and stochastic-gradient assumptions. Additionally, we establish that the time-averaged expected squared
  gradient norm is bounded by a stationary neighborhood whose size depends on the stochastic-gradient variance and
  the expected squared norm of the aggregate distortion (Theorem 5.2).
• We apply our algorithm framework to various privacy measurements, including a Laplace-based distortion-to-leakage
  measurement, as well as a novel measurement that evaluates the amount of privacy leakage by examining the gap
  between estimated and true data. Empirical results obtained from benchmark datasets provide evidence that our
  method outperforms baseline methods in terms of utility at fixed budgets.


2. Related Work

Attacking and Defense Mechanisms in Federated Learning. In the field of HFL, several studies ([49, 47, 8, 45, 37])
showcase how adversaries can leverage the transmitted gradients or model information to accurately reconstruct private
data information. To protect clients’ private data, various general protection mechanisms have been proposed, including
Homomorphic Encryption (HE) [9, 39], Differential Privacy (DP) [10, 30, 1], and Gradient Compression (GC) [24].
However, these mechanisms have their limitations. HE and MPC incur significant computation and communication
overheads, while DP and GC can cause a degradation in model performance. Consequently, considerable efforts
have been devoted to preserving data privacy while maintaining satisfactory model performance. For instance, some
approaches ([33, 23]) employ record-level client DP, while others ([48]) allocate layer-wise noise to conserve privacy
budget. Another approach proposed by [28] leverages a perturbation regularizer to mitigate the impact of noise on
model performance. Additionally, [34] utilizes split learning to protect privacy and employs a generative neural network
to compensate for performance loss.

Balance between Privacy and Utility. The optimal balance between privacy and utility in federated learning can be
mathematically expressed as a constrained optimization problem. The objective is to minimize the loss in utility while
adhering to a predefined constraint on privacy leakage [40, 43, 44]. Previous studies have explored different aspects of
balance between privacy and utility. For instance, [4] demonstrated balance between privacy and convergence rate in
locally private settings. [25] demonstrated that the optimal trade-off can be addressed through linear programming.
However, they only furnished a closed-form solution exclusively applicable to a particular binary scenario. Asymptotic
results on the rate-distortion-equivocation region with an increasing number of sampled data were investigated by
[26, 35, 27]. [27] quantified utility using accuracy and privacy using entropy. By leveraging rate-distortion theory, they
defined a utility-privacy balance region for independent and identically distributed datasets. However, extending the
quantification of utility-privacy trade-offs to general scenarios still presents a challenging open problem. In a unified
                                                             3
                                           / Procedia Computer Science 00 (2026) 1–26                                              4

privacy-distortion framework, distortion was measured by computing the expected Hamming distance between the
inputs and outputs [32]. Additionally, they evaluated privacy leakage using DP, identifiability, and mutual-information
as separate measurements. They also established the relationship between these different privacy metrics.

Positioning Our Work in a Broader Context. It is worth noting that the principle of balancing competing objectives
is a cornerstone of many information security and machine learning tasks. For instance, in the domain of image
encryption, works such as [7] leverage hyperchaotic maps to generate noise-like key streams for securing image data,
aiming to maximize security (confidentiality) while maintaining computational efficiency. Although their approach of
direct data encryption for confidentiality differs from our method of adding distortion to model parameters for privacy,
both paradigms rely on the fundamental properties of chaotic or random noise to achieve their respective protection
goals. Furthermore, the challenge of managing the impact of "noise" on model performance is a recurring theme in
machine learning, albeit with different interpretations of "noise". In our context, we strategically inject noise to preserve
privacy. Conversely, in fields like image captioning, the goal is often to filter out inherent noise, which corresponds to
irrelevant features. For example, the SAMT-generator proposed by [36] introduces a "second-attention" mechanism
to identify and suppress irrelevant visual information, thereby enhancing the model’s focus on salient objects and
improving caption quality. Interestingly, this mirrors a core principle of our work in an abstract sense: just as their
attention mechanism identifies the importance of different visual features, our algorithm assesses the impact of different
model parameters on utility to apply distortion adaptively. This shared concept of importance-aware adjustments
highlights a convergent line of thinking across different machine learning applications.

3. Preliminaries

    In this work, our focus is on the HFL setting. We consider a scenario with a total of K clients, and we denote D(k)
as the dataset owned by client k. The goal of the K clients is to collectively train a global model
                                                                    K
                                                                   ∑︂ n(k)
                                              W ∗ = arg min                     L(k) (W),
                                                              W
                                                                   k=1
                                                                            n

where n(k) denotes the size of the dataset D(k) , n =
                                                        ∑︁K       (k)
                                                         k=1 n          , and L(k) (W) represents the loss of predictions made by the
model parameter W on dataset D(k) .

Threat Model. In our study, we assume that the server acts as a semi-honest adversary. This means that the server
faithfully follows the federated training protocol but has the capability to mount gradient inversion attacks, as
demonstrated in [49], where the server can reconstruct the private data of participating clients by observing the shared
model updates.

Training Framework. We follow the model update procedure of federated SGD (FedSGD) ([21]). Let p(k) = n(k) /n
denote the aggregation weight of client k. At communication round t, the privacy-preserving training procedure is:
• after receiving Wt−1 , client k computes the undistorted local update W̆t(k) = Wt−1 − η∇L(k) (Wt−1 );

                                                t and releases Wt = W̆t + αt ;
• client k selects a parameter-wise distortion α(k)             (k)   (k)  (k)


• the server aggregates Wt = k=1
                               ∑︁K (k) (k)
                                    p Wt and broadcasts Wt .

Let B̆(k)
       t denote the actual data collection (the full local dataset or the realized mini-batch, as applicable) whose
empirical-average loss is used to form ∇L(k) (Wt−1 ). With the per-example exposed-update map introduced in Appendix
                             t (B̆t ) = W̆t directly from this FedSGD update. Here, Wt is the protected aggregate model
D, its aggregate satisfies g(k)   (k)     (k)

and η is the local learning rate. The tensor collection α(k) t has the same shape as the model parameters. Its scalar
intensity is denoted by βt = h(αt ), where h is specified by the protection mechanism. We reserve
                           (k)        (k)


                                                                   K
                                                                  ∑︂
                                                        ∆t =             p(k) α(k)
                                                                               t                                                  (1)
                                                                  k=1
                                                                    4
                                                             / Procedia Computer Science 00 (2026) 1–26                                                  5


                            Fixed                 Free
                         Distribution         Distribution
                                                                                               Server                             Aggregating
                                                                                        / = 233(/ (%) , … , / (() )               Protected Model
                                                          Traditional
                                         !
                              Distortion 𝛼


                  Privacy Loss                 Utility Loss                                                                             Protected
                      !! (Δ)
                          𝛽                       !" (%)
                                                      𝛼                             / (%)             / (')              / (()          Private Model

                                   Δ= 𝛼
                                   𝛽  # !                                                                                               Protection
                                                                                        ⊕               ⊕                   ⊕           Mechanism
                     Utility-Privacy-balanced
                                                                                    0 (%)             0 (')              0 (()          Original
                        Distortion Learning                                         /                 /                  /              Private Model
                          % , s. t. $# 𝛽Δ ≤ -
                   min $" 𝛼
                     !
                     𝛼
                                                                                                                                        Private
                                                                                    . (%)              . (')             . (()          Data
                                          !∗
                      Balanced Distortion 𝛼
                                                                   Ours           Client 1           Client k           Client K

Figure 1: An overview of our balanced framework for utility and privacy protection, with the first client serving as an illustrative example showing
our detailed protection schema. Each client independently conducts the distortion process.


for the aggregate distortion appearing in the server update; ∆t is therefore a collection of tensors, not a scalar norm.
    We call a protection mechanism distribution-dependent when its privacy claim requires α(k)   t to follow a prescribed
probability law, as in the Laplace or Gaussian mechanism. A distribution-independent mechanism constrains a property
of the realized distortion, such as h(α(k)
                                       t ), without requiring a particular law. These two cases lead to different feasible
optimization variables and are distinguished below.


                                                                           Table 1: Notations.

                               Notation                                   Meaning                                   Value Type

                                  ϵ p(k)                     privacy leakage of client k                               scalar
                                     (k)
                                  ϵu,t                 signed utility loss of client k at round t                      scalar
                                   L                                 loss function                                     scalar
                               Wt(k) , Wt         protected local and aggregate model parameters               collections of tensors
                               W̆t(k) , W̆t      undistorted local and aggregate model parameters              collections of tensors

                                  α(k)
                                   t                parameter-wise distortion applied by client k              collection of tensors
                                  β(k)
                                   t                     scalar distortion intensity h(α(k)
                                                                                        t )                            scalar
                                  ∆t                      aggregate distortion k p(k) α(k)
                                                                                ∑︁
                                                                                         t                     collection of tensors
                                  χ(k)
                                   t                    privacy budget of client k at round t                          scalar


   Notation convention: a client index is written as a superscript (k) and a communication-round index as a subscript t.
These indices are suppressed only when a statement is explicitly made for a generic fixed client or round.

4. The Framework
   In this work, we learn α(k)t adaptively to reduce the utility cost of protection while satisfying a prescribed privacy
constraint. We first define the utility objective and the privacy constraint using the notation above.

Utility Loss. The undistorted aggregate at round t is
                                                              K
                                                             ∑︂                              K
                                                                                            ∑︂
                                                  W̆t =            p(k) W̆t(k) = Wt−1 − η         p(k) ∇L(k) (Wt−1 ).                                   (2)
                                                             k=1                            k=1
                                                                                    5
                                            / Procedia Computer Science 00 (2026) 1–26                                           6

The undistorted local update W̆t(k) is computed from the received model Wt−1 without applying the current-round
            t . Accordingly, the undistorted aggregate is W̆t =
distortion α(k)
                                                                 ∑︁K (k) (k)
                                                                    k=1 p W̆t . Importantly, Wt−1 may already contain
the accumulated effects of distortions applied in previous rounds. Therefore, W̆t(k) and W̆t exclude only the distortion
newly introduced at round t; they do not represent a fully distortion-free training trajectory. This construction isolates
the marginal utility effect of the current-round protection.
    The protected aggregate is consequently
                                                    K
                                                   ∑︂        (︂             )︂
                                            Wt =         p(k) W̆t(k) + α(k)
                                                                        t      = W̆t + ∆t .                                    (3)
                                                   k=1

The utility loss evaluated for client k at round t is defined as the signed change in its loss caused by the current-round
protection relative to the corresponding undistorted local model:

                                                ϵu,t
                                                 (k)
                                                     = L(k) (Wt(k) ) − L(k) (W̆t(k) ).                                         (4)

This sign convention is used throughout: a positive value means that protection increases training loss, whereas a
negative value means that the distortion decreases it.
     Remark: The utility loss of the federated system is the average utility loss over rounds and clients, ϵu =
       k=1 t=1 ϵu,t . We can use an alternative metric, which is defined as ϵu
                  (k)
                                                                                      = K1 k=1
                                                                                          ∑︁K (k)
 1 1 ∑︁K ∑︁T
 KT
                                                                                final
                                                                                               ϵu,T . This metric focuses on
the last iteration and takes the average over K clients. The global utility-loss gap in Corollary 5.1 can be averaged over
the corresponding clients and rounds only when its convexity and exact-gradient conditions hold for each included
subproblem. The general nonconvex guarantee in Theorem 5.1 instead concerns the average first-order stationarity of
each inner distortion-optimization trajectory.

Privacy Leakage. In this work, we discuss two measurements to quantify privacy leakage. The first measurement
is differential privacy, which is a commonly used privacy metric defined for a randomized release mechanism and
therefore depends on the prescribed distribution of α(k) t . We refer readers to Section III of [48] for more details on
this measurement. For the adaptive realized-distortion algorithm and the experiments, the Laplace form is used as a
scale-to-budget calibration; the implemented learner is not claimed to provide a formal differential-privacy release.
    Now, we introduce the second measurement in detail. The semi-honest attacker utilizes an optimization algorithm
[47, 8, 45, 37] to infer the original data by matching the transmitted protected model information W. For a fixed round
and client, use the shorthand α(k) = α(k)t ,β
                                              (k)
                                                  = β(k)
                                                     t ,W
                                                          (k)
                                                              = Wt(k) , and W̆ (k) = W̆t(k) . Let β(k) = h(α(k) ) denote the scalar
intensity of the parameter-wise distortion applied by client k. For the attack-specific score below, we set h(α) = ∥α∥2 .
Because the algorithm releases W (k) = W̆ (k) + α(k) , this gives β(k) = ∥α(k) ∥2 = ∥W (k) − W̆ (k) ∥2 by construction. The
privacy leakage is assessed from the discrepancy between the attacker’s reconstruction and the actual private data.
Fixing I (the total number of attack iterations), we use the following attack-specific leakage score:


                                                                     ca β(k) + c2 cb I p−1
                                              ϵ p(k) (β(k) ) = 1 −                         .                                   (5)
                                                                             4D
 Here, 0 < ca ≤ cb are the constants in the bi-Lipschitz condition relating distances in the data space to distances in the
per-example exposed-update space. For fixed Wt−1 and η, that map is an affine rescaling of the gradient map, and the
scaling is absorbed into the constants. For the selected attack horizon I, the positive constant c2 and exponent p ∈ (0, 1)
specify an upper envelope c2 I p for the attacker’s cumulative aggregate matching residual with respect to the actually
released update W; they do not refer to a hypothetical dataset whose update must equal W. If multiple horizons are
considered, the same constants are required over those horizons. The factor cb enters through the conservative relaxation
ca ≤ cb in Appendix D. Detailed assumptions and the direct derivation are given in Assumption D.1, Assumption D.2,
and Lemma D.1. The constant D bounds the distance between a reconstruction and the corresponding private example.
Thus, increasing the realized distortion intensity decreases this score. Because the score is conditional on a fixed
gradient-inversion attack protocol and its matching-residual envelope, it is an attack-specific leakage surrogate rather
than a mechanism-independent privacy guarantee.

                                                                     6
                                             / Procedia Computer Science 00 (2026) 1–26                                    7

The Optimization Problem. Let ϵ p(k) represent the privacy leakage associated with client k. Let Dα ⊆ Rd denote the
distortion space with the same dimension as the vectorized model parameters, and let P ⊆ P(Dα ) be a feasible family
of noise distributions (e.g., a parametric Laplace/Gaussian family). For a candidate distortion α, define

                                            ϵu,t
                                             (k)
                                                 (α) = L(k) (W̆t(k) + α) − L(k) (W̆t(k) ),                               (6)

so that the utility loss in Eq. (4) is obtained by evaluating this function at α = α(k)
                                                                                    t . Previous work [42] formulates the
balance between utility and privacy in federated learning by selecting a release distribution P(k)  t ∈ P. The objective
is to minimize the expected utility loss ϵu,t (Pt ) ≜ Eα∼P(k) [ϵu,t (α)] across rounds and clients subject to a predefined
                                             (k) (k)             (k)
                                                             t
constraint on privacy leakage:


                                                                 k=1 t=1 ϵu,t (Pt ),
                                                           1 1 ∑︁K ∑︁T    (k) (k)
                                            min            KT
                                       {P(k)
                                         t }t∈[T ],k∈[K]                                                                 (7)
                                                  s.t.,             t ) ≤ χt , ∀t ∈ [T ], ∀k ∈ [K].
                                                           ϵ p(k) (P(k)    (k)



However, the requirement that P(k)
                                 t belong to a prescribed feasible distribution family limits the flexibility of applying
arbitrary distortions and dynamically adjusting their intensity. To relax this restriction, at each round t and conditioned
on Wt−1 , we define the following optimization problem for a distribution-independent privacy measurement:

                                                                   k=1 ϵu,t (αt ),
                                                               1 ∑︁K    (k) (k)
                                                    min        K
                                                  {α(k)
                                                    t }k∈[K]

                                                               ϵ p(k) (β(k)                                              (8)
                                                                        t ) ≤ χt , ∀k ∈ [K].
                                                                                 (k)
                                                       s.t.,
                                                               βt = h(αt ), ∀k ∈ [K].
                                                                  (k)        (k)



             t and βt represent an arbitrary parameter-wise distortion and its corresponding scalar intensity for
     Here, α(k)      (k)

client k, respectively, where β(k)
                                 t   = h(α(k)t ). The function h maps a distortion value, which may be a vector or a
collection of tensors, to a scalar representing its overall intensity. For example, if α(k)t is arbitrarily generated noise,
h can be the L2 -norm and β(k)t  is its total norm. The  privacy-leakage  function ϵ (k)
                                                                                     p    quantifies the leakage associated
with βt and is required to remain below the budget χt . This realized-distortion formulation applies directly to a
       (k)                                                 (k)

distribution-independent protection mechanism.
     For a monotonically decreasing leakage score, its algebraic inverse gives the budget-induced lower bound. We use
g(k) more generally as a conservative budget-to-intensity map that also enforces any condition required for the score
bound. Hence, β(k)       (k) (k)
                  t ≥ g (χt ) is sufficient under those conditions; for Eq. (5), g
                                                                                      (k)
                                                                                          is the max-form in the following
remark and Example 5.1, not the unconstrained inverse alone. With the user-specified upper bound u(k)      t , the per-round
problem used by our algorithm is as follows:


                                                               k=1 ϵu,t (αt ),
                                                           1 ∑︁K    (k) (k)
                                               min         K
                                            {α(k)
                                              t }k∈[K]

                                                           g(k) (χ(k)                                                    (9)
                                                                  t ) ≤ βt ≤ ut , ∀k ∈ [K].
                                                                          (k) (k)
                                                  s.t.,
                                                           βt = h(αt ), ∀k ∈ [K].
                                                            (k)       (k)


Remark 1 (Conditional preservation of the Appendix-D attack-specific leakage bound). For any feasible protected
         t = h(αt ) = ∥αt ∥2 = ∥Wt − W̆t ∥2 holds by construction. For I > 0, suppose the conditions of Lemma D.1
output, β(k)     (k)         (k)         (k)    (k)

hold with the same ca , cb , D, c2 , and p uniformly over the feasible outputs under consideration. It then suffices to use a
conservative lower-bound map satisfying
                                                    ⎧                                      ⎫
                                                    ⎨ 2c2 cb p−1 4D(1 − χt ) − c2 cb I p−1 ⎪
                                                    ⎪                      (k)
                                     (k) (k)
                                                            I ,                              .
                                                    ⎪                                      ⎪
                                    g (χt ) ≥ max ⎪
                                                                                           ⎬
                                                    ⎩ ca
                                                    ⎪                        ca
                                                                                           ⎪
                                                                                           ⎪
                                                                                           ⎭

 Indeed, feasibility makes β(k)   t no smaller than the first term, so Lemma D.1 applies; the second term then gives
ϵ p(k) ≤ 1 − (ca β(k)
                  t   + c c
                         2 b I p−1
                                   )/(4D) ≤ χ(k)
                                             t . Thus, optimizing the distortion direction within this norm-feasible set
                                                              7
                                             / Procedia Computer Science 00 (2026) 1–26                                    8

does not invalidate the stated attack-specific bound. The notation g(k) suppresses its possible dependence on t:
when a single map is reused over several rounds, the displayed constants must also be uniform over those rounds.
This statement is conditional on the bi-Lipschitz and aggregate matching-residual assumptions; it does not assert a
mechanism-independent privacy guarantee.
    Given a privacy budget, this formulation determines a lower bound on the distortion intensity needed to satisfy the
privacy constraint. We therefore use inequality constraints rather than fixing the intensity at this lower bound, allowing
the optimization to search over feasible distortion values up to the user-specified upper bound u(k)  t .
                                                                                       (k)
    The final optimization problem aims to derive the current-round distortion set {αt } that balances utility and privacy.
However, the problem is not guaranteed to be convex; it may be intractable and lack a closed-form solution. We
therefore use adaptive SGD followed by an intensity-feasibility operation to approximately optimize it at each round,
as detailed in Section 5.

5. Algorithm for Balancing Privacy and Utility
    In this section, our framework approximately solves Eq. (9) through constrained SGD followed by an intensity-
feasibility operation. We first analyze the practical nonconvex L2 -annular projected update with a possibly stochastic
or inexact implementation gradient, and then establish the exact projected-gradient O(1/M) utility-loss gap as a
convex-case corollary. The algorithm is shown in Algorithm 1. We first present algorithmic procedures, and then
provide formal guarantees on the per-round distortion subproblem and average stationarity.

5.1. The Algorithm
     The main algorithm is presented in Algorithm 1, with the distortion learning process shown in Algorithm 2. The
practical learner executes M SGD steps on a sampled utility objective with an optional negative L2 -norm regularizer,
applies an intensity-feasibility operation after each step, and returns the learned distortion. The operator ScaleCliph,[l,u]
radially rescales a nonzero input whose intensity is below l or above u, and otherwise leaves it unchanged. This
feasibility operation keeps the realized distortion intensity within the prescribed bounds. For the L2 -intensity PL branch,
it is the Euclidean projection onto the nonconvex annulus analyzed in Theorem 5.1; for the practical L1 LS branch, it
is a radial feasibility map rather than the Euclidean projection. For the monotone distribution-independent score in
Eq. (5), and under the uniform conditions stated in the remark following Eq. (9), feasibility preserves the configured
attack-specific leakage constraint while the distortion direction is optimized. Hence, methods using the same score and
budget enforce the same configured constraint; this comparison is not a mechanism-independent privacy guarantee.
The key inputs include: 1) privacy budget χ(k)                                                                    (k)
                                               t for client k at round t, 2) the lower bound distortion extent lt derived
from the budget-to-distortion-extent mapping g(k) , and 3) the upper bound distortion extent u(k) t , which is heuristically
set (e.g., two times the lower bound) to avoid excessive noise in practice. Two specific forms of g(k) are illustrated in
Example 5.1 and Example 5.2.

Algorithm 1 Privacy-preserving Federated Algorithm (PPFA)
 1: Parameters: T : the number of training steps for the model parameter;
 2:     W0 : model parameter initialized by the server.
 3: for t = 1, . . . , T do
 4:   for each client k ∈ [K] in parallel do
 5:       Uniformly sample a mini-batch B(k)
                                           t from D
                                                      (k)

 6:      W̆t(k) ← Wt−1 − η · ∇L
                              ˆ︁(k)(k) (Wt−1 ).   ▷ normal local model training
                                Bt
 7:      α(k)
          t     ← LearnDistortion(t, W̆t(k) , B(k)
                                               t ). ▷ distortion learning
 8:      Wt ← W̆t + αt . ▷ apply distortion
            (k)     (k)   (k)

 9:   end for
      Server executes:
            ∑︁K (k) (k)
10:   Wt ← k=1   p Wt .
11: end for


                                                                 8
                                                 / Procedia Computer Science 00 (2026) 1–26                                           9

Example 5.1 (Distribution-independent Protection Mechanism). For a distribution-independent protection mechanism,
define g(k) (χ(k) → β(k) ). Using the attack-specific leakage score in Eq. (5), we write

                                                                            1 − a2 β ,
                                                          ϵ p(k) (β(k) ) = a(k)  (k) (k)
                                                                                                                                   (10)

         1 = 1 − c2 cb I
where a(k)               p−1
                                     2 = ca /(4D), and β
                             /(4D), a(k)                (k)
                                                            is the distortion intensity. On the nonvacuous parameter range
of Lemma D.1, these intercept and slope constants are positive. Because the lemma also requires β(k) ≥ 2c2 cb I p−1 /ca , a
sufficient distortion lower bound for budget χ(k) is

                                                              ⎨ 2c2 cb p−1 a1 − χ ⎪
                                                                              (k)
                                                              ⎧                           ⎫
                                                              ⎪                       (k) ⎪
                                       g (χ ) = βmin = max ⎪
                                         (k) (k)  (k)
                                                                       I ,                  .
                                                              ⎪
                                                                                                                       (11)
                                                                                          ⎬
                                                              ⎩ ca                (k)     ⎪
                                                                                 a2
                                                              ⎪                           ⎪
                                                                                          ⎭

Thus, even when the algebraic inverse is negative or smaller than the lemma threshold, Algorithm 2 uses a positive
lower endpoint that discharges both requirements. The notation suppresses the round index: a round-specific map
uses the constants conditioned on that round, while reusing one map across rounds requires those constants to hold
uniformly over the relevant rounds. For every evaluated PL budget, the inverse term exceeds the lemma threshold, so
the maximum above selects the inverse term. Furthermore, α(k) denotes the parameter-wise distortion, β(k) = h(α(k) )
denotes its scalar intensity, and ϵu,t (α ) = L(k) (W̆t(k) + α(k) ) − L(k) (W̆t(k) ), where L(k) (W) = |D1(k) | i∈D(k) L(W, di(k) ), and
                                   (k) (k)                                                                     ∑︁

L(W, di(k) ) represents the loss of predictions made by the model W on di(k) (i-th data-label pair of client k).
Example 5.2 (Distribution-dependent Protection Mechanism). As in Example 5.1, this generic calibration is stated for
a fixed round, so the round subscript is suppressed while the client index remains the superscript (k). Now we introduce
g(k) (χ(k) → σ(k) ) for a distribution-dependent protection mechanism such as the Laplace mechanism. For the Laplace
mechanism, the privacy leakage is measured using

                                                                                    S (k)
                                                                 ϵ p(k) (σ(k) ) =         ,                                        (12)
                                                                                    σ(k)
where S (k) represents the ℓ1 -sensitivity, and σ(k) is the scale of a zero-mean Laplace distribution Lap(0, σ(k) ), with
per-coordinate variance 2(σ(k) )2 , and serves as the scalar distribution parameter. Therefore, the distortion extent lower
bound of a given budget χ(k) is

                                                                                         S (k)
                                                                          min =
                                                          g(k) (χ(k) ) = σ(k)                  .                                   (13)
                                                                                         χ(k)

                                                 j ∼ Lap(0, σ ) and ϵu,t (Pσ(k) ) = Eα(k) ∼Pσ(k) [ϵu,t (α )]. This example
Furthermore, σ(k) is the distribution scale and α(k)           (k) 3     (k)                       (k) (k)

specifies the idealized Laplace release and its scale-to-budget calibration. It does not by itself provide a formal
differential-privacy guarantee for the adaptive realized-distortion learner used in Algorithm 2 and the experiments.


5.2. Main Results
    For a fixed round t, client k, and realized mini-batch B(k)
                                                            t , define the full-client utility objective, the sampled utility
objective, and the practical regularized sampled objective by

                                           ft(k) (α) ≜ ϵu,t
                                                        (k)
                                                            (α) = L(k) (W̆t(k) + α) − L(k) (W̆t(k) ),                              (14)
                                             (k)       ˆ︁(k)(k) (W̆ (k) + α) − L
                                                                               ˆ︁(k)(k) (W̆ (k) ),
                                           ft,B
                                           ˆ︁    (α) ≜ L           t                       t                                       (15)
                                                         B   t                   B       t

                                           ϕ(k)
                                            t,B
                                                (α) ≜ ˆ︁(k)
                                                      ft,B         t ∥α∥2 ,
                                                            (α) − λ(k)                        λ(k)
                                                                                               t ≥ 0,                              (16)


   3 Here, α(k) is parameter-wise and σ(k) is the common Laplace scale of each parameter.




                                                                            9
                                              / Procedia Computer Science 00 (2026) 1–26                                10


Algorithm 2 LearnDistortion(t, W̆t(k) , B(k)
                                         t )
 1: Parameters: M: number of distortion-update steps; γt : learning rate;
 2:   h: distortion-intensity map; λ(k)
                                    t ≥ 0: negative-norm coefficient.
 3: Initialization:
 4:   β(k)       (k) (k)
        t,min ← g (χt ).               ▷ budget-induced lower bound
 5:    lt(k) ← β(k)      (k)   (k)
                t,min , ut ← 2βt,min .            ▷ initialize intensity bounds
 6:    Draw the coordinates of z from Lap(0, lt(k) ).
                                   (k)

 7: if h(α) = ∥α∥2 (PL) then
 8:       α(k)
            t,1 ← lt z /∥z ∥2 .
                        (k) (k)    (k)
                                             ▷ initialize on the inner sphere
 9: else
10:       α(k)           (k) (k)         (k)
            t,1 ← z ; lt ← ∥z ∥1 ; ut ← 2lt .
                                                 (k)      (k)
                                                                 ▷ LS realized-norm bounds
11: end if
12: for m = 1, · · · , M do
13:    G(k)
         t,m ← implementation gradient of
14:       Lˆ︁(k)(k) (W̆ (k) + α(k) ) − λ(k) ∥α(k) ∥2 . ▷ possibly stochastic/inexact SGD direction
               Bt      t        t,m        t   t,m

15:     t,m+1 ← αt,m − γt G t,m .
      α(k)
      ˜︁          (k)       (k)

16:   α(k)                     (k) (k) α
        t,m+1 ← ScaleCliph,[lt ,ut ] (˜︁
                                         (k)
                                         t,m+1 ).    ▷ enforce intensity bounds
17: end for
18: return αt ← αt,M+1
              (k)     (k)




      ˆ︁(k)(k) is the empirical loss on the realized mini-batch. The final term is the small negative-norm regularizer used
where L
          Bt

                                   t = 0 recovers pure sampled utility minimization. For the L2 -intensity PL realization,
by the practical learner; setting λ(k)
the feasible set is
                                                    {︂                      }︂
                                               t ≜ α : lt ≤ ∥α∥2 ≤ ut
                                             A(k)        (k)            (k)
                                                                               .                                     (17)

 When lt(k) > 0, this closed annulus is nonconvex. The first result below concerns the inner distortion-update trajectory
for this fixed round, client, and sampled subproblem, rather than global optimality of the complete federated trajectory.
                                                   ∑︁K (k) (k)
    For the global convergence result, let F(W) ≜ k=1    p L (W), let gt denote the aggregated stochastic gradient at
Wt−1 , and recall ∆t = k=1
                        ∑︁K (k) (k)
                              p αt . The server update can then be written as

                                                       Wt = Wt−1 − ηgt + ∆t .                                         (18)



Assumption 5.1 (Nonconvex distortion subproblem and implementation gradient). For the round, client, and realized
mini-batch under consideration, assume 0 < lt(k) < u(k)t < ∞, and abbreviate A = At and ϕ = ϕt,B . Let ϕinf ≜
                                                                                   (k)           (k)

inf α∈A ϕ(α) > −∞. There exists Lα > 0 such that, for every x, y ∈ A,
                                                                                      Lα
                                                    ϕ(y) ≤ ϕ(x) + ⟨∇ϕ(x), y − x⟩ +       ∥y − x∥22 ,                  (19)
                                                                                      2
                                   ∥∇ϕ(y) − ∇ϕ(x)∥2 ≤ Lα ∥y − x∥2 .                                                   (20)

Let Hm contain the realized mini-batch, the initialization, and the inner-loop history through αm . If Gm denotes the
possibly stochastic or inexact gradient produced at inner step m, assume
                                             [︂                     ]︂
                                           E ∥Gm − ∇ϕ(αm )∥22 | Hm ≤ να2 .                                       (21)

No conditional-unbiasedness assumption is imposed on Gm .
                                                                  10
                                           / Procedia Computer Science 00 (2026) 1–26                                       11

    For h(α) = ∥α∥2 , the norm-scaling and norm-clipping operation used by PL-Learn is the Euclidean projection
onto Eq. (17), up to its numerical stabilizer. At a zero trial point, the theoretical operator selects any fixed point on
the inner sphere. The theorem below also applies to another intensity map whenever its implemented operation is an
exact Euclidean projection. In particular, it does not claim to cover the practical L1 radial-scaling operation used by
LS-Learn.
Assumption 5.2 (Global objective). The global objective F is lower bounded by F∗ and has an LF -Lipschitz gradient.
Assumption 5.3 (Stochastic gradient and distortion). Let W0 be deterministic, and let Ft−1 contain W0 and all
randomness revealed through round t − 1, so that Wt−1 is Ft−1 -measurable. The aggregated stochastic gradient satisfies

                                                           E[gt | Ft−1 ] = ∇F(Wt−1 ),                                     (22)
                                         E[∥gt − ∇F(Wt−1 )∥    2
                                                                   | Ft−1 ] ≤ σ2g .                                       (23)

 The variables gt , ∆t , and Wt are adapted to the round-wise filtration and have the finite moments used below. The
aggregate distortion may be adaptive or biased, but E[∥∆t ∥2 ] < ∞.
    The following theorem directly analyzes the nonconvex projected-SGD update used by the practical L2 -annular
learner.

                                        t , and let Assumption 5.1 hold. Suppose α1 ∈ A and, for m = 1, . . . , M, the
Theorem 5.1. Let M ≥ 1, fix t, k, and B(k)
implementation uses a constant step size 0 < γt < 1/Lα and any fixed measurable Euclidean-projection selection

                                                 αm+1 ∈ ProjA (αm − γt Gm ) .                                             (24)

Let NA (α) denote the limiting normal cone of A at α, and define
                                                       αm − αm+1
                                                Rm ≜             ,                                                        (25)
                                                           γt
                                               s(α) ≜ dist(0, ∇ϕ(α) + NA (α)) ,                                           (26)
                                                ∆ϕ ≜ E[ϕ(α1 )] − ϕinf .                                                   (27)

Then the selected projected-step residual satisfies
                                        M
                                     1 ∑︂                     4∆ϕ            4να2
                                           E[∥Rm ∥22 ] ≤                 +             ,                                  (28)
                                     M m=1               γ (1 − Lα γt )M (1 − Lα γt )2
                                                         ⏞t            ⏟⏟            ⏞
                                                                       EM
and its limiting-normal-cone stationarity satisfies
                                           M
                                       1 ∑︂
                                             E[s(αm+1 )2 ] ≤ 2(1 + Lα γt )2 E M + 2να2 .                                  (29)
                                       M m=1

If Gm = ∇ϕ(αm ), the constants improve to
                                                  M
                                               1 ∑︂                      2∆ϕ
                                                     E[∥Rm ∥22 ] ≤                  ,                                     (30)
                                               M m=1               γt (1 − Lα γt )M
                                              M
                                           1 ∑︂                  2(1 + Lα γt )2 ∆ϕ
                                                 E[s(αm+1 )2 ] ≤                   .                                      (31)
                                           M m=1                 γt (1 − Lα γt )M

    Thus, the practical nonconvex inner trajectory has an O(1/M) transient term and an O(να2 ) stationary-neighborhood
term. The result controls the trajectory average, the best inner iterate, or an iterate selected uniformly from the trajectory;
it does not assert a last-iterate rate or global optimality for the nonconvex annular problem.
                                                              11
                                          / Procedia Computer Science 00 (2026) 1–26                                 12

Corollary 5.1 (Convex exact-gradient case). Suppose instead that C(k)   t is a nonempty closed convex feasible set with
finite diameter D(k)
                 t   , λ(k)
                        t   = 0, ft
                                   (k)
                                       is convex with an Lα -Lipschitz gradient, and exact projected-gradient steps with
0 < γt ≤ 1/Lα are used. For any

                                                  α(k)∗
                                                   t    ∈ arg min ft(k) (α),                                       (32)
                                                               α∈C(k)
                                                                  t


the final inner iterate obeys

                                              0 ≤ ϵu,t (αt,M+1 ) − ϵu,t
                                                   (k) (k)          (k) (k)∗
                                                                        (αt )                                      (33)

                                                       t,1 − αt ∥2
                                                     ∥α(k)    (k)∗ 2
                                                                            (D(k)
                                                                               t )
                                                                                   2
                                                 ≤                      ≤            .                             (34)
                                                         2γt M               2γt M
Consequently, the global utility-loss gap decreases as O(1/M) in this convex exact-gradient regime. This corollary
serves as a benchmark for the convex case; it is not invoked for the positive-lower-bound annulus or the regularized
practical objective.
    Theorem 5.1 and Corollary 5.1 concern the inner distortion subproblem. The following theorem separately
characterizes the average stationarity of the global federated-model trajectory. The average squared gradient norm
[18, 38, 2, 31], commonly considered as a convergence indicator, is utilized.

Theorem 5.2. Let Assumption 5.2 and Assumption 5.3 hold, and choose 0 < η ≤ 1/(4LF ). The average squared
gradient norm of our proposed algorithm is bounded by
                                T
                           1 ∑︂                     2(F(W0 ) − E[F(WT )])
                                 E[∥∇F(Wt−1 )∥2 ] ≤
                           T t=1                               ηT
                                                         T  [︄         (︄      )︄          ]︄
                                                      2 ∑︂                1 LF
                                                    +          LF ησg + 2 +
                                                                    2
                                                                                  E[∥∆t ∥ ] .
                                                                                         2
                                                                                                                   (35)
                                                      T t=1               η η

 Since F is lower bounded by F∗ , the transient term in Eq. (35) can be upper bounded by 2(F(W0 ) − F∗ )/(ηT ). In
particular, if E[∥∆t ∥2 ] ≤ ρ2 for all t, then
                                           T                              (︄     )︄
                                        1 ∑︂                                 1 LF 2
                                lim sup      E[∥∇F(Wt−1 )∥ ] ≤ 2LF ησg + 2 2 +
                                                          2          2
                                                                                    ρ.                             (36)
                                  T →∞ T t=1                                 η η

    This theorem bounds the average squared gradient norm by the transient optimization term, stochastic-gradient
variance, and the expected squared norm of the aggregate distortion. With fixed nonzero distortion, the bound describes
a stationary neighborhood; it does not imply convergence of the individual iterates or gradients.
    Lowy and Razaviyayn [20] provide excess-risk guarantees for heterogeneous federated learning under inter-silo
record-level differential privacy without a trusted server, assuming convex and smooth losses. These guarantees provide
a privacy–utility benchmark for DP-calibrated mechanisms, whereas Theorem 5.2 characterizes the optimization effect
of aggregate distortion through the average squared gradient norm; thus, the two results are complementary rather than
directly interchangeable.


6. Experiments

6.1. Experiment Setup
    We conducted experiments on MNIST and Fashion-MNIST to evaluate the effectiveness of our general distortion
learning algorithm. The detailed federated training and attack settings are described below. The experiments are
designed to answer the following research questions. Q1: Does the proposed method achieve a better utility-privacy
trade-off than static methods? Q2: Does the proposed method perform consistently under different privacy measures?
                                                              12
                                                          / Procedia Computer Science 00 (2026) 1–26                                                               13

                     MNIST-LS                                   FMNIST-LS                                MNIST-PL                              FMNIST-PL
                                                   0.8                                                                                 0.8
            0.8                                                                              0.8
                                                   0.6                                                                                 0.6
 accuracy




                                        accuracy




                                                                                  accuracy




                                                                                                                            accuracy
            0.6                                                                              0.6
            0.4                                    0.4                                       0.4                                       0.4
                           LS-Static                                 LS-Static                                PL-Identity              0.2           PL-Identity
            0.2            LS-Learn
                                                   0.2               LS-Learn                0.2              PL-Learn                               PL-Learn
                  200 400 600 800                        200 400 600 800                        0.96 0.97 0.98 0.99                      0.96 0.97 0.98 0.99
                    eps-laplacian                          eps-laplacian                                eps-ours                                 eps-ours
                                       Figure 2: The privacy-utility trade-off curve of different defense mechanisms.

                            Table 2: The detailed privacy-utility performance under the Laplace-scale calibration setting.
                            Dataset                budget(χ)         80           200                400          600                  800
                                                    Identical      8.92%         67.98%           83.28%       87.26%           92.04%
                            MNIST                      Learn      51.04%         76.46%           86.20%       91.94%           93.40%
                                                         diff     42.12%         8.48%             2.92%        4.68%            1.36%
                                                    Identical     10.68%         52.82%           67.38%       74.04%           76.76%
                           FMNIST                      Learn      54.48%         59.56%           70.92%       77.52%           78.78%
                                                         diff     43.80%         6.74%             3.54%        3.48%            2.02%


FL Setting. To avoid the introduction of overly complex factors and evaluate the effectiveness of our framework
itself, we employ a simple and straightforward FL setting for experiments. We use FedSGD with full client selection,
one local-batch update step per round, and a local batch size of 4. As a mild choice, the number of clients is 4 in all
experiments. For each client, there are 1K, 1.2K and 1.2K samples for training, validation, and testing, respectively,
and the label distributions of all clients are identical. We follow [47, 8] to use a simplified LeNet Model (denoted as
“LeNetZhu”) as the backbone network. It has 3 convolution layers and 1 fully connected layer.

Attack Setting. We select InvGrad [8] as the attacking method. As a general attack assumption for FL, the attacker is
assumed to have knowledge of the weight updates [8]. We also assume the attacker has knowledge of the true label to
simplify the attack. For each target batch, 1600 attack iterations are conducted with the Adam optimizer, the attack
learning rate is set to 1, and the total variation coefficient is 1e-5. Due to the limitations of gradient-inversion methods
in large-batch attacks, each attacked update is generated from the first local mini-batch of four examples at a converged
round, and InvGrad reconstructs that same four-example target batch.

Defense Setting. We set up defense methods for both distribution-independent (e.g. Eq(11)) and distribution-dependent
(e.g. Eq(13)) mechanisms to validate the effectiveness of our algorithm under distinct privacy leakage measurements.
They are compared under identical FL and attack settings. Under each privacy framework, we set up a degraded version
of our algorithm using a traditional static distortion strategy as the baseline. The four defense methods are listed below:

• PL-Learn: The complete version of Algorithm 2 with our Privacy Leakage definition. For each model, the distortion
  is dynamically adapted in the range [lt(k) , u(k)
                                                t ] by the nonconvex L2 -annular projected-SGD learner.

• PL-Identical: The degraded version of PL-Learn, a random noise with lower-bound noise extent (decided by lt(k) in
  Algorithm 2) is uniformly applied to each model parameter, without optimization. Here, “Identical” refers to the use
  of a fixed global L2 distortion intensity at the lower bound, rather than identical values in individual coordinates or a
  deterministic distortion direction.
• LS-Learn: The complete version of Algorithm 2 under the Laplace-scale calibration setting. The algorithm optimizes
  the realized distortion initialized from a random vector to achieve a better privacy-utility trade-off.
• LS-Static: It is the degraded version of LS-Learn, similar to PL-Identical.
                                                        13
                                              / Procedia Computer Science 00 (2026) 1–26                                           14

           Table 3: Utility-Privacy Trade-off under our own privacy framework. Our method consistently outperforms the baseline.
                       Dataset       budget(χ)         0.96             0.97      0.98         0.99        0.995
                                      Identical      10.92%         10.38%      64.68%       85.26%       92.00%
                       MNIST             Learn       62.68%         64.72%      73.26%       86.62%       92.94%
                                            diff    51.76%          54.34%      8.58%         1.36%        0.94%
                                      Identical       9.64%         35.58%      49.10%       69.74%       78.00%
                      FMNIST             Learn       56.94%         57.96%      63.54%       72.94%       79.26%
                                            diff    47.30%          22.38%      14.44%        3.20%        1.26%


Budget Setting: For each type of protection mechanism, we adopt a consistent range of budget values to enable a
comprehensive evaluation of the utility–privacy trade-off. This range spans from configurations that cause noticeable
utility degradation to those with only minimal impact. However, choosing an appropriate budget is non-trivial in practice.
It depends on multiple factors such as the dataset, model architecture, and initialization strategy. Excessive noise may
prevent the model from converging, while insufficient noise offers little insight into a mechanism’s effectiveness. To
identify suitable budgets, we perform empirical utility testing for each dataset to assess the model’s tolerance to different
noise magnitudes. The PL calibration follows Example 5.1, whereas the LS calibration follows Example 5.2. For
the PL parameters (D, ca , cres , p, I) = (56, 0.56, 0.01, 1/2, 1600), where cres := c2 cb /ca , the lemma-imposed threshold
is 5 × 10−4 and the inverse term is at least 1.99975 over the evaluated range χ ∈ [0.96, 0.995]. Therefore, the
maximum in Example 5.1 selects the inverse term for every evaluated PL setting; this arithmetic check does not verify
Assumption D.2. Through this procedure, we find that model training fails when the budget drops below 0.96 for
PL-Identical and 80 for LS-Static. These thresholds are therefore set as the minimum acceptable budgets. From there,
we incrementally increase the values until the added noise has negligible impact on utility. Finally, although specific
budget values affect model performance significantly, our evaluation criterion is orthogonal to this choice: regardless
of the selected budget, the protection mechanism that achieves a better utility–privacy trade-off is considered more
effective.

Evaluation Setting. The test accuracy of the global model is used as the utility metric. For each privacy framework,
we set progressive budget values and evaluate utility of defense methods. Thus, the algorithm is considered to maintain
a better trade-off when it achieves better utility performance at fixed budgets. To empirically evaluate the privacy
protection effect of defense mechanisms, we also use MSE and SSIM to assess the quality of InvGrad-reconstructed
images. Additionally, in this work, we utilize Calibrated Averaged Performance (CAP) [6] as a measure to quantify the
balance between the accuracy of the main task and the error in data recovery. Let Acc(·) represent the accuracy of the
main task, and Rerr(·) denote the recovery error between the original data x and the estimated data xˆs obtained through
the attack a. CAP is defined for a given defense mechanism g s ∈ G (where s represents the controlled parameter of g,
such as the noise level or budget level) and an attacking mechanism a ∈ A
                                                                s
                                                                m
                                                            1 ∑︂
                                          CAP (g s , a) =         Acc (g s , x) ∗ Rerr (x, x̂ s )
                                                            m s=s
                                                                    1



Implementation Details. For the Laplace-scale calibration experiment, we use threshold C = 500 for gradient clipping
to bound the sensitivity used in the scale mapping (see, e.g., [1, 48]). For distortion learning, we use plain SGD with
learning rate γt = 0.1 for M = 10 inner steps and reuse the realized local mini-batch throughout those steps. The
implementation initializes the distortion coordinate-wise from Lap(0, lt(k) ). PL-Learn rescales this sample to the L2
lower boundary, whereas LS-Learn retains the sampled distortion and sets its realized L1 interval to [∥α(k)t,1 ∥1 , 2∥αt,1 ∥1 ].
                                                                                                                       (k)

The learner also optimizes the sampled utility objective with a negative L2 -norm coefficient λt = 10−5 . Although
                                                                                                   (k)

the initialization is Laplace, the subsequently learned parameter-wise distortion is not constrained to remain i.i.d.
Laplace distributed. Thus, the LS experiments evaluate Laplace-scale-calibrated realized distortion rather than a
formal differential-privacy release. For PL-Learn, norm scaling/clipping is, up to the 10−9 numerical stabilizer, the
                                                                        14
                                                                                    / Procedia Computer Science 00 (2026) 1–26                                                                                                             15


                      Dataset           Metric                           LS              PL                                                        Dataset        Method                                 LS           PL
                                         mse                      0.002                 -0.078                                                                   Identical                               1.62        1.30
                      MNIST
                                         ssim                     0.00%                 -0.31%                                                 MNIST               Learn                                 2.02        2.09
                                         mse                     -0.044                  0.015                                                                    up ratio                           24.9%         61.3%
                      FMNIST
                                         ssim                   -0.54%                  -0.17%
                                                                                                                                                                 Identical                               1.08        0.91
(a) The average gap in defense effect (measured by MSE and SSIM) between                                                                      FMNIST               Learn                                 1.31        1.27
our method and the baseline. Differences close to zero indicate similar empirical
protection across the tested budgets. Detailed results are shown in Table 5 and                                                                                   up ratio                           21.2%         39.1%
Table 6.
                                                                                                                                   (b) The Calibrated Averaged Performance (CAP) of various protection mecha-
                                                                                                                                   nisms against the InvGrad attack.
                                        Table 4: Summary comparison of the empirical utility and privacy performance of our method.

                            fmnist-C0                                                    fmnist-C1                                                   fmnist-C2                                                   fmnist-C3
                                                                        0.7                                                                                                                    0.7
            0.6                                                                                                                    0.6                                                         0.6
                                                                        0.6
            0.5                                                                                                                    0.5                                                         0.5
                                                                        0.5
valid acc




                                                            valid acc




                                                                                                                       valid acc




                                                                                                                                                                                   valid acc
            0.4                                                                                                                    0.4                                                         0.4
                                                                        0.4
            0.3                                                         0.3                                                        0.3                                                         0.3
            0.2                           LS-Static                     0.2                          LS-Static                     0.2                           LS-Static                     0.2                           LS-Static
            0.1                           LS-Learn
                                                                        0.1                          LS-Learn
                                                                                                                                   0.1                           LS-Learn                      0.1                           LS-Learn

                  0   100   200 300       400         500                     0   100    200 300     400         500                     0   100     200 300     400         500                     0     100   200 300     400         500
                               steps                                                        steps                                                       steps                                                       steps

                            fmnist-C0                                                    fmnist-C1                                                   fmnist-C2                                                   fmnist-C3
            0.6                                                                                                                    0.6
                                                                        0.6                                                                                                                    0.6
            0.5                                                                                                                    0.5                                                         0.5
                                                                        0.5
                                                                                                                                   0.4
valid acc




                                                            valid acc




                                                                                                                       valid acc




                                                                                                                                                                                   valid acc
            0.4                                                         0.4                                                                                                                    0.4
            0.3                                                         0.3                                                        0.3                                                         0.3
            0.2                            pl-identity                  0.2                          pl-identity                   0.2                           pl-identity                   0.2                           pl-identity
            0.1                            pl-learn                     0.1                          pl-learn                      0.1                           pl-learn                      0.1                           pl-learn
                  0   100   200 300       400         500                     0   100    200 300     400         500                     0   100     200 300     400         500                     0     100   200 300     400         500
                               steps                                                        steps                                                       steps                                                       steps
Figure 3: The client training process of our methods (the 1 st row shows χLS = 200, and the 2nd row shows χPL = 0.975) on Fashion-MNIST. All
clients achieve better convergence.



Euclidean projection onto the nonconvex L2 annulus in Eq. (17); this is the update structure analyzed in Theorem 5.1,
whose mean-square oracle-error term permits a stochastic or inexact implementation direction. For LS-Learn, the
implementation uses L1 radial scaling as a practical feasibility map, so the exact-Euclidean-projection theorem is not
invoked for that branch. The experiments instantiate the practical update structure but are not presented as a direct
empirical verification of the stationarity bound. Moreover, the O(1/M) global utility-loss gap in Corollary 5.1 is only
a convex exact-gradient benchmark and is not claimed for the positive-lower-bound annular experiments. For the
common training settings, we use the same random seed seed = 1 and the same InvGrad initialization in all experiments
except the average-squared-gradient-norm experiment in Figure 7, which is averaged over multiple random seeds. We
re-use the original code of [8]4 for attack. All experiments are implemented in PyTorch and conducted on a Linux
workstation. All experimental configurations are detailed in Table 7.

6.2. Results and Analysis
Better Privacy-Utility Trade-off. Figure 2 shows the privacy-utility tradeoff curves under different privacy frameworks
and defense mechanisms. We observe that 1) Our method consistently achieves better accuracy than baseline methods at
fixed budgets. 2) The utility gains are generally larger at more restrictive budgets. As shown in Table 2, the performance
gain increases from 1.36% (χ = 800) to 8.48% (χ = 200) on the MNIST dataset. 3) Our method is more robust to
extremely large distortion. When χ decreases further to 80 (which means more noise is added to the model), the
distortion noise becomes large enough to disrupt the training of the baseline method, which has 8.92% accuracy and is


            4 https://github.com/JonasGeiping/invertinggradients

                                                                                                                   15
                                                  / Procedia Computer Science 00 (2026) 1–26                                                      16

                    MNIST                    MNIST                                             FMNIST                    FMNIST
       fc.b                        fc.b
                              before               before                         fc.b                          fc.b             before
      fc.w                        fc.w
                              after                after                         fc.w                          fc.w              after
  conv3.b                     conv3.b                                        conv3.b                       conv3.b
  conv3.w                     conv3.w                                        conv3.w                before conv3.w
  conv2.b                     conv2.b                                        conv2.b                after  conv2.b
  conv2.w                     conv2.w                                        conv2.w                       conv2.w
  conv1.b                     conv1.b                                        conv1.b                       conv1.b
  conv1.w                     conv1.w                                        conv1.w                       conv1.w
              0.00 0.02 0.04         0.00 0.05 0.10                                      0.00 0.02 0.04           0.00      0.05
              distortion mean            distortion std                                  distortion mean               distortion std
Figure 4: The impact of learning process on distortion values. The algorithm selectively amplifies(conv2.w, conv3.b), reduces(conv1.w, conv1.b,
conv2.b, conv3.b) and maintains (fc.b, fc.w) the distortion extent of different layers to boost utility (in the 1st sub-figure), while the layer-wise
standard deviations change only slightly across the tested settings (in the 2nd sub-figure).

                  MNIST                              FMNIST                                 MNIST                             FMNIST



                                                                           PL-Identity
  LS-Static




                 ssim=0.044                         ssim=0.027                            ssim=0.024                         ssim=0.044
                                                                           PL-Learn
  LS-Learn




                 ssim=0.035                         ssim=0.026                            ssim=0.023                         ssim=0.021
                                                                           Raw
  Raw




Figure 5: InvGrad reconstruction results under representative Laplace-scale and distribution-independent calibration settings (with χLS = 200 and
χPL = 0.98, respectively). Our method and the baseline exhibit comparable empirical protection quantitatively and visually.


worse than random guessing. Our method remains trainable and achieves 51.04% accuracy. Thus, we answer Q1 and
Q2.

Maintained Empirical Defense Effect. As Table 4a shows, our method and the baseline provide similar empirical
protection against InvGrad at fixed budgets. The MSE and SSIM results support this comparison. Figure 5 shows
that InvGrad fails to reconstruct recognizable images for both methods, and the reconstructed images are visually
similar. Table 4b further reports the empirical utility-privacy tradeoff against the InvGrad attack via the CAP metric.
We observe that our method achieves a higher CAP value on all datasets and privacy frameworks.

Intuitive Analysis of Distortion Learning. Figure 4 shows the layer-wise distortion statistics to analyze the influence
of the learning process. “fc” and “conv” denote fully-connected and convolutional layers, while “w” and “b” denote
weights and biases. We observe that 1) The distortion extent of some layers changes significantly, whereas that of other
layers does not. This may intuitively explain the success of our algorithm in maintaining utility. For example, in the
left-most figure of Figure 4, the algorithm selectively amplifies(conv2.w, conv3.b), reduces(conv1.w, conv1.b, conv2.b,
conv3.b) and maintains (fc.b, fc.w) the distortion extent of different layers to balance the privacy and utility. 2) The
standard deviation in each layer changes only slightly across the tested settings, suggesting that the overall dispersion
remains similar.

Additional Trade-off Results. Table 3 shows the detailed quantitative results of the privacy-utility trade-off under
our privacy framework. Figure 3 shows the client training process under a certain budget value, with faster and better
convergence curves for our method.

Detailed Quantitative Defense Results. To assess whether the protection mechanisms achieve comparable empirical
protection against the InvGrad attack, we quantitatively evaluate the MSE and SSIM between InvGrad-reconstructed
images and the ground truth. Figure 5 visualizes the defense effect at representative budgets, and Table 5 and Table
6 report MSE and SSIM results for all budgets. Across both tables, the SSIM values are at most 6.3%, while MSE
is reported in the raw table units. The small mean differences across budget values indicate comparable empirical
protection by our method and the baseline under this attack.
                                                          16
                                                       / Procedia Computer Science 00 (2026) 1–26                                                 17

                        2.00
                                                  mnist
                                                              尸 LS-Learn
                                                                                           2.00
                                                                                                                     fmnist
                                                                                                                                 l二
                ＿                                                               ＿
                                                                                                                                      LS-Learn
                        1.75                                       LS-Static               1.75                                       LS-Static


                 。oo。 1.50                                                       。oo。 1.50
                首c:, 1.25                                                       首c:, 1.25
                 ;:::l1.00                                                          ;:::l1.00
                 ＂
                 Q)
                                                                                    ＂
                                                                                    Q)


                百0 0.75                                                         百0 0.75
                ＄                                                               ＄
                 C/'J   0.50                                                        C/'J   0.50

                        0.25                                                               0.25

                        0.00
                               。   1500 3000 4500 6000 7500 9000 1050012000
                                                  steps
                                                                                           0.00
                                                                                                  。   1500 3000 4500 6000 7500 9000 1050012000
                                                                                                                     steps
Figure 6: The step-wise utility loss curves on MNIST and FMNIST datasets. By solving the per-round optimization problem, the proposed LS-Learn
method consistently achieves a lower current-round utility loss compared to the LS-Static baseline.




Figure 7: The average squared gradient norm of LS-Learn during training under varying privacy budgets χ. In these experiments, smaller budgets are
associated with larger empirical values.



Reduced Step-wise Utility Loss. Figure 6 visualizes the step-wise utility loss (i.e., the signed utility difference ϵu,t
                                                                                                                      (k)

caused by the current-round distortion) on the MNIST and FMNIST datasets. We observe that for the LS-Static baseline
approach, the per-step utility loss is highly fluctuating and excessively large, which can contribute to greater global
utility degradation through error accumulation. In contrast, our proposed LS-Learn method dynamically adapts the
distortion by continuously optimizing the perturbation parameters at each training step. By doing so, our algorithm
consistently maintains the step-wise utility loss at a significantly lower level compared to the baseline throughout the
training process.

Empirical Average Squared Gradient Norm. Figure 7 shows the average squared gradient norm of LS-Learn during
training under varying privacy budgets averaged over multiple random seeds. We observe that the empirical average
squared gradient norm varies with the privacy budget. A larger budget (χ = 1000, implying less injected noise) is
associated with a lower average squared gradient norm. In contrast, decreasing the budget to χ = 800 is associated with
a higher value. Under a relatively strict budget of χ = 600, the average squared gradient norm fails to stabilize at a low
level and instead rebounds significantly. This trend is qualitatively consistent with Theorem 5.2, whose bound depends
on the expected squared norm of the aggregate distortion rather than directly on the privacy budget.


References
 [1] Martin Abadi, Andy Chu, Ian Goodfellow, H Brendan McMahan, Ilya Mironov, Kunal Talwar, and Li Zhang. 2016. Deep learning with
     differential privacy. In Proceedings of the 2016 ACM SIGSAC conference on computer and communications security. ACM, New York, NY,
     USA, 308–318.
 [2] Léon Bottou, Frank E Curtis, and Jorge Nocedal. 2018. Optimization methods for large-scale machine learning. Siam Review 60, 2 (2018),
     223–311.
                                                                               17
                                                 / Procedia Computer Science 00 (2026) 1–26                                                   18

Table 5: The MSE↑ (higher means larger reconstruction error and stronger empirical defense) and SSIM↓ (lower means weaker structural similarity
and stronger empirical defense) of reconstructed images under the Laplace-scale calibration setting. The SSIM values are at most 6.3%, while MSE
is reported in the raw table units. The small method-wise differences indicate comparable empirical protection against InvGrad.
                 Dataset       Metric       Method          80         200        400        600        800       Diff Mean
                                           Identical       3.48       2.61       2.44        2.22       2.23
                                MSE          Learn         3.30       2.48       2.43        2.51       2.28
                 MNIST                         diff       -0.18       -0.13      -0.01       0.28       0.04          0.00
                                           Identical      3.0%        4.4%       3.1%       2.8%       2.3%
                                SSIM         Learn        4.0%        3.5%       2.8%       3.1%       2.2%
                                               diff       1.1%       -0.9%      -0.3%       0.2%       -0.1%         0.0%
                                           Identical       2.09       1.96       2.01        1.91       1.88
                                MSE          Learn         2.05       1.95       1.92        1.86       1.84
                FMNIST                         diff       -0.04       -0.01      -0.09      -0.04      -0.04         -0.04
                                           Identical      6.3%        2.7%       2.7%       2.3%       2.0%
                                SSIM         Learn        5.2%        2.6%       1.2%       1.7%       2.5%
                                               diff       -1.1%      -0.1%      -1.5%      -0.5%       0.5%         -0.5%


 [3] Flávio du Pin Calmon and Nadia Fawaz. 2012. Privacy against statistical inference. In 2012 50th annual Allerton conference on communication,
     control, and computing (Allerton). IEEE, 1401–1408.
 [4] John C Duchi, Michael I Jordan, and Martin J Wainwright. 2013. Local privacy and minimax bounds: Sharp rates for probability estimation.
     arXiv preprint arXiv:1305.6000 (2013).
 [5] Ran Eilat, Kfir Eliaz, and Xiaosheng Mu. 2021. Bayesian privacy. Theoretical Economics 16, 4 (2021), 1557–1603.
 [6] Lixin Fan, Kam Woh Ng, Ce Ju, Tianyu Zhang, B Chang Liu, Chee Seng Chan, and Qiang Yang. 2020. Rethinking Privacy Preserving Deep
     Learning: How to Evaluate and Thwart Privacy Attacks. Federated Learning: Privacy and Incentive 12500 (2020), 32.
 [7] Wei Feng, Jing Zhang, Yao Chen, Zhentao Qin, Yushu Zhang, Musheer Ahmad, and Marcin Woźniak. 2024. Exploiting robust quadratic
     polynomial hyperchaotic map and pixel fusion strategy for efficient image encryption. Expert Systems with Applications 246 (2024), 123190.
 [8] Jonas Geiping, Hartmut Bauermeister, Hannah Dröge, and Michael Moeller. 2020. Inverting Gradients–How easy is it to break privacy in
     federated learning? arXiv preprint arXiv:2003.14053 (2020).
 [9] Craig Gentry. 2009. A fully homomorphic encryption scheme. Stanford university.
[10] Robin C Geyer, Tassilo Klein, and Moin Nabi. 2017. Differentially private federated learning: A client level perspective. arXiv preprint
     arXiv:1712.07557 (2017).
[11] Stephen Hardy, Wilko Henecka, Hamish Ivey-Law, Richard Nock, Giorgio Patrini, Guillaume Smith, and Brian Thorne. 2017. Private federated
     learning on vertically partitioned data via entity resolution and additively homomorphic encryption. arXiv preprint arXiv:1711.10677 (2017).
[12] Jialuo He, Wei Chen, and Xiaojin Zhang. 2024. Reinforcement Learning as a Catalyst for Robust and Fair Federated Learning: Deciphering
     the Dynamics of Client Contributions. arXiv preprint arXiv:2402.05541 (2024).
[13] Jakub Konečnỳ, H Brendan McMahan, Daniel Ramage, and Peter Richtárik. 2016. Federated optimization: Distributed machine learning for
     on-device intelligence. arXiv preprint arXiv:1610.02527 (2016).
[14] Jakub Konečnỳ, H Brendan McMahan, Felix X Yu, Peter Richtárik, Ananda Theertha Suresh, and Dave Bacon. 2016. Federated learning:
     Strategies for improving communication efficiency. arXiv preprint arXiv:1610.05492 (2016).
[15] Maximilian Lam, Gu-Yeon Wei, David Brooks, Vijay Janapa Reddi, and Michael Mitzenmacher. 2021. Gradient Disaggregation: Breaking
     Privacy in Federated Learning by Reconstructing the User Participant Matrix. In Proceedings of the 38th International Conference on Machine
     Learning (Proceedings of Machine Learning Research, Vol. 139), Marina Meila and Tong Zhang (Eds.). PMLR, 5959–5968.
[16] Tor Lattimore and Csaba Szepesvári. 2020. Bandit algorithms. Cambridge University Press.
[17] Yan Li, Hongyang Yan, Teng Huang, Zijie Pan, Jiewei Lai, Xiaoxue Zhang, Kongyang Chen, and Jin Li. 2024. Model architecture level privacy
     leakage in neural networks. Science China Information Sciences 67, 3 (2024), 132101.
[18] Xiangru Lian, Yijun Huang, Yuncheng Li, and Ji Liu. 2015. Asynchronous parallel stochastic gradient for nonconvex optimization. Advances
     in neural information processing systems 28 (2015).
[19] Yujun Lin, Song Han, Huizi Mao, Yu Wang, and Bill Dally. 2018. Deep Gradient Compression: Reducing the Communication Bandwidth for
     Distributed Training. In International Conference on Learning Representations.
[20] Andrew Lowy and Meisam Razaviyayn. 2023. Private Federated Learning Without a Trusted Server: Optimal Algorithms for Convex Losses.
     In The Eleventh International Conference on Learning Representations.
[21] Brendan McMahan, Eider Moore, Daniel Ramage, Seth Hampson, and Blaise Aguera y Arcas. 2017. Communication-efficient learning of
     deep networks from decentralized data. In Artificial Intelligence and Statistics. PMLR, 1273–1282.
[22] H Brendan McMahan, Eider Moore, Daniel Ramage, and Blaise Agüera y Arcas. 2016. Federated learning of deep networks using model
     averaging. arXiv preprint arXiv:1602.05629 (2016).

                                                                      18
                                                 / Procedia Computer Science 00 (2026) 1–26                                                   19

Table 6: The MSE↑ and SSIM↓ of InvGrad-reconstructed images under the distribution-independent privacy-leakage calibration setting. The SSIM
values are at most 5.8%, while MSE is reported in the raw table units. The small method-wise differences indicate comparable empirical protection
against InvGrad.
                  Dataset       Metric       Method          0.96       0.97        0.98          0.99    0.995          Diff Mean
                                            Identical        3.45       3.31        2.84          2.67      1.91
                                 MSE          Learn          3.37       3.10        2.74          2.24      2.35
                  MNIST                         diff        -0.08       -0.21      -0.10       -0.43        0.44           -0.08
                                            Identical       2.9%        4.0%       2.4%        2.5%        3.3%
                                 SSIM         Learn         2.4%        3.3%       2.3%        2.7%        3.0%
                                                diff        -0.5%      -0.7%       -0.1%       0.2%       -0.3%           -0.3%
                                            Identical        2.10       2.04        1.99          1.89      1.68
                                 MSE          Learn          2.09       2.07        1.91          1.87      1.84
                 FMNIST                         diff        -0.01       0.03       -0.08       -0.03        0.16           0.02
                                            Identical       4.5%        4.6%       4.4%        1.9%        2.7%
                                 SSIM         Learn         5.5%        5.8%       2.1%        1.9%        2.0%
                                                diff        1.1%        1.2%       -2.3%       0.0%       -0.8%           -0.2%


                                                       Table 7: Experimental configuration.
                                         Category                           Parameter                      Value
                                 Federated Learning Setup              Backbone Model                    LeNetZhu
                                                                       Number of Clients                    4
                                                                    Local-batch Update Steps                1
                                                                           Optimizer                     FedSGD
                                                                       Local Batch Size                     4
                                      Attack Setting                      Attack Method                  InvGrad
                                                                         Attack Iterations                 1600
                                                                        Attack Optimizer                  Adam
                                                                      Attack Learning Rate                   1
                                                                    Total Variation Coefficient            1e-5
                                                                    Target (Local) Batch Size                4
                                                                      Local Training Epoch                   1
                                    Distortion Learning                 Learning Iterations                    10
                                                                    Distortion Learning Rate                  0.1
                                                                       Distortion Optimizer                  SGD
                                                                  Negative-Norm Coefficient λ                10−5
                                                                         Distortion Range                [lt(k) , u(k)
                                                                                                                   t ]
                                                               Sensitivity/Gradient Clip Threshold            500



[23] Maxence Noble, Aurélien Bellet, and Aymeric Dieuleveut. 2022. Differentially Private Federated Learning on Heterogeneous Data. In
     Proceedings of The 25th International Conference on Artificial Intelligence and Statistics (Proceedings of Machine Learning Research,
     Vol. 151), Gustau Camps-Valls, Francisco J. R. Ruiz, and Isabel Valera (Eds.). PMLR, 10110–10145.
[24] Milad Khademi Nori, Sangseok Yun, and Il-Min Kim. 2021. Fast federated learning by balancing communication trade-offs. IEEE Transactions
     on Communications 69, 8 (2021), 5168–5182.
[25] Borzoo Rassouli and Deniz Gündüz. 2019. Optimal utility-privacy trade-off with total variation distance as a privacy measure. IEEE
     Transactions on Information Forensics and Security 15 (2019), 594–603.
[26] Irving S Reed. 1973. Information theory and privacy in data banks. In Proceedings of the June 4-8, 1973, national computer conference and
     exposition. 581–587.
[27] Lalitha Sankar, S Raj Rajagopalan, and H Vincent Poor. 2013. Utility-privacy tradeoffs in databases: An information-theoretic approach. IEEE
     Transactions on Information Forensics and Security 8, 6 (2013), 838–852.
[28] Xicong Shen, Ying Liu, and Zhaoyang Zhang. 2022. Performance-Enhanced Federated Learning With Differential Privacy for Internet of
     Things. IEEE Internet of Things Journal 9, 23 (2022), 24079–24094.

                                                                       19
                                                 / Procedia Computer Science 00 (2026) 1–26                                                    20

[29] Aleksandrs Slivkins et al. 2019. Introduction to multi-armed bandits. Foundations and Trends® in Machine Learning 12, 1-2 (2019), 1–286.
[30] Stacey Truex, Ling Liu, Ka-Ho Chow, Mehmet Emre Gursoy, and Wenqi Wei. 2020. LDP-Fed: Federated learning with local differential
     privacy. In Proceedings of the Third ACM International Workshop on Edge Systems, Analytics and Networking. 61–66.
[31] Jianyu Wang and Gauri Joshi. 2018. Cooperative SGD: A unified framework for the design and analysis of communication-efficient SGD
     algorithms. arXiv preprint arXiv:1808.07576 (2018).
[32] Weina Wang, Lei Ying, and Junshan Zhang. 2016. On the relation between identifiability, differential privacy, and mutual-information privacy.
     IEEE Transactions on Information Theory 62, 9 (2016), 5018–5029.
[33] Wenqi Wei, Ling Liu, Yanzhao Wut, Gong Su, and Arun Iyengar. 2021. Gradient-leakage resilient federated learning. In 2021 IEEE 41st
     International Conference on Distributed Computing Systems (ICDCS). IEEE, 797–807.
[34] Yuezhou Wu, Yan Kang, Jiahuan Luo, Yuanqin He, Lixin Fan, Rong Pan, and Qiang Yang. 2022. FedCG: Leverage Conditional GAN for
     Protecting Privacy and Maintaining Competitive Performance in Federated Learning. In Proceedings of the Thirty-First International Joint
     Conference on Artificial Intelligence, IJCAI-22, Lud De Raedt (Ed.). International Joint Conferences on Artificial Intelligence Organization,
     2334–2340. https://doi.org/10.24963/ijcai.2022/324 Main Track.
[35] Hirosuke Yamamoto. 1983. A source coding problem for sources with additional outputs to keep secret from the receiver or wiretappers
     (corresp.). IEEE Transactions on Information Theory 29, 6 (1983), 918–923.
[36] Xiaobao Yang, Yang Yang, Sugang Ma, Zhijie Li, Wei Dong, and Marcin Woźniak. 2024. SAMT-generator: A second-attention for image
     captioning based on multi-stage transformer network. Neurocomputing 593 (2024), 127823.
[37] Hongxu Yin, Arun Mallya, Arash Vahdat, Jose M Alvarez, Jan Kautz, and Pavlo Molchanov. 2021. See through Gradients: Image Batch
     Recovery via GradInversion. In Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition. 16337–16346.
[38] Jinshan Zeng and Wotao Yin. 2018. On nonconvex decentralized gradient descent. IEEE Transactions on signal processing 66, 11 (2018),
     2834–2848.
[39] Chengliang Zhang, Suyi Li, Junzhe Xia, Wei Wang, Feng Yan, and Yang Liu. 2020. BatchCrypt: Efficient Homomorphic Encryption
     for Cross-Silo Federated Learning. In 2020 USENIX Annual Technical Conference (USENIX ATC 20). USENIX Association, 493–506.
     https://www.usenix.org/conference/atc20/presentation/zhang-chengliang
[40] Xiaojin Zhang, Kai Chen, and Qiang Yang. 2023. Towards Achieving Near-optimal Utility for Privacy-Preserving Federated Learning via Data
     Generation and Parameter Distortion. arXiv preprint arXiv:2305.04288 (2023).
[41] Xiaojin Zhang, Yulin Fei, Wei Chen, and Hai Jin. 2024. Deciphering the Interplay between Local Differential Privacy, Average Bayesian
     Privacy, and Maximum Bayesian Privacy. arXiv preprint arXiv:2403.16591 (2024).
[42] Xiaojin Zhang, Hanlin Gu, Lixin Fan, Kai Chen, and Qiang Yang. 2022. No free lunch theorem for security and utility in federated learning.
     ACM Transactions on Intelligent Systems and Technology 14, 1 (2022), 1–35.
[43] Xiaojin Zhang, Yan Kang, Kai Chen, Lixin Fan, and Qiang Yang. 2023. Trading Off Privacy, Utility, and Efficiency in Federated Learning.
     ACM Transactions on Intelligent Systems and Technology 14, 6 (2023), 1–32.
[44] Xiaojin Zhang, Yan Kang, Lixin Fan, Kai Chen, and Qiang Yang. 2023. A Meta-learning Framework for Tuning Parameters of Protection
     Mechanisms in Trustworthy Federated Learning. ACM Transactions on Intelligent Systems and Technology (2023).
[45] Bo Zhao, Konda Reddy Mopuri, and Hakan Bilen. 2020. idlg: Improved deep leakage from gradients. arXiv preprint arXiv:2001.02610
     (2020).
[46] Jiaqi Zhao, Hui Zhu, Fengwei Wang, Rongxing Lu, Hui Li, Zhongmin Zhou, and Haitao Wan. 2022. ACCEL: An efficient and privacy-
     preserving federated logistic regression scheme over vertically partitioned data. Science China. Information Sciences 65, 7 (2022), 170307.
[47] Ligeng Zhu and Song Han. 2020. Deep leakage from gradients. In Federated Learning. Springer, 17–31.
[48] Linghui Zhu, Xinyi Liu, Yiming Li, Xue Yang, Shu-Tao Xia, and Rongxing Lu. 2021. A fine-grained differentially private federated learning
     against leakage from gradients. IEEE Internet of Things Journal 9, 13 (2021), 11500–11512.
[49] Ligeng Zhu, Zhijian Liu, , and Song Han. 2019. Deep Leakage from Gradients. In Annual Conference on Neural Information Processing
     Systems (NeurIPS).




                                                                       20
                                          / Procedia Computer Science 00 (2026) 1–26                                     21

Appendix A. Broader Impact and Limitations

    We propose a general distortion learning framework for building protection mechanisms that can achieve a
better trade-off between privacy and utility. Our work is expected to promote further research on utility-friendly
protection mechanisms and thereby help address privacy-leakage threats in FL. In this paper, we mainly demonstrate
the effectiveness of the overall framework on image-classification tasks. Additional task-specific designs are needed to
apply our framework to diverse FL scenarios; this is a limitation of this study and a direction for future work.
    Regarding the practical implementation of our framework, the choice of hyperparameters for the distortion learning
process (Algorithm 2), such as the learning rate γt and the number of iterations M, is crucial for achieving the best
results. We recommend that practitioners tune these parameters based on their specific application. The optimal
configuration is inherently tied to the characteristics of the dataset, the complexity of the model, and the desired balance
between privacy and utility.
    Data complexity also plays a significant role in the practical deployment of our framework. Scenarios involving
more complex data (e.g., high-resolution images) typically require models with a higher number of parameters. While
our framework is scalable, the computational cost of the LearnDistortion procedure (Algorithm 2) increases with model
size. The number of optimization steps, M, serves as a hyperparameter that balances the stationarity quality of the
learned nonconvex distortion trajectory against the per-round computational expense; in the convex exact-gradient
regime, it also controls the O(1/M) optimality-gap benchmark. Accordingly, we can select the hyperparameter M
based on the complexity of the data. Specifically, more complex tasks may require a larger M, a choice contingent on
available computational resources.
    The proposed framework is inherently scalable due to its design. The most intensive new computation, the
LearnDistortion procedure (Algorithm 2), is performed entirely on the client side. As clients operate in parallel,
increasing the number of participating units (K) does not increase the per-client computational time. The central
server’s workload consists only of aggregating the distorted model parameters, a standard operation in federated learning
whose overhead grows linearly with K. Therefore, our framework maintains the same high level of scalability as
conventional federated learning algorithms like FedSGD. While our experiments demonstrate our method’s effectiveness
in a typical FL setting, a comprehensive empirical study on a very large-scale system with thousands of clients would
be a valuable direction for future work to investigate the practical effects of network latency and communication
bottlenecks.
    The theoretical analysis presented in this work primarily focuses on the trade-off between privacy and utility, and
does not explicitly model the impact of communication constraints such as channel capacity. In practical deployments,
communication bandwidth is a significant bottleneck that affects the overall efficiency (e.g., training time). A formal
extension of the optimization problem to a three-way trade-off between privacy, utility, and communication efficiency
represents an important avenue for future research.


Appendix B. Analysis for Theorem 5.1 and Corollary 5.1

    This section first proves the average first-order stationarity guarantee for the nonconvex L2 -annular projected-SGD
trajectory and then establishes the convex exact-gradient utility-loss corollary.

Appendix B.1. Analysis for Theorem 5.1
Proof. Fix t, k, and the realized mini-batch, and abbreviate ϕ = ϕ(k)
                                                                  t,B        t , and γ = γt . Let
                                                                      , A = A(k)

                                                                                             1 − Lα γ
                dm ≜ αm+1 − αm ,                   em ≜ Gm − ∇ϕ(αm ),                   a≜            > 0.            (B.1)
                                                                                                2γ
   Set zm = αm − γGm . Because αm+1 is a global Euclidean projection of zm onto the closed, possibly nonconvex set
A, while αm ∈ A, projection-distance minimality gives

                                               ∥αm+1 − zm ∥22 ≤ ∥αm − zm ∥22 .                                        (B.2)


                                                              21
                                         / Procedia Computer Science 00 (2026) 1–26                                 22

Substituting dm and zm and expanding both sides yields
                                                                    1
                                                 ⟨Gm , dm ⟩ ≤ −       ∥dm ∥22 .                                  (B.3)
                                                                   2γ
This step uses neither convexity nor uniqueness of the selected projection.
   Applying Eq. (19), using ∇ϕ(αm ) = Gm − em , and then applying Eq. (B.3), we obtain
                                                                                    Lα
                                  ϕ(αm+1 ) ≤ ϕ(αm ) + ⟨Gm , dm ⟩ − ⟨em , dm ⟩ +        ∥dm ∥22                   (B.4)
                                                                                    2
                                           ≤ ϕ(αm ) − a∥dm ∥22 − ⟨em , dm ⟩.                                     (B.5)

Young’s inequality gives
                                                            a           1
                                            −⟨em , dm ⟩ ≤     ∥dm ∥22 + ∥em ∥22 ,                                (B.6)
                                                            2          2a
and hence
                                        a                               1
                                          ∥dm ∥22 ≤ ϕ(αm ) − ϕ(αm+1 ) + ∥em ∥22 .                                (B.7)
                                        2                              2a
Taking expectations, summing Eq. (B.7) for m = 1, . . . , M, and using ϕ(α M+1 ) ≥ ϕinf and Eq. (21) gives
                                                 M
                                              a ∑︂                     Mνα2
                                                    E[∥dm ∥22 ] ≤ ∆ϕ +      .                                    (B.8)
                                              2 m=1                    2a

Since Rm = −dm /γ and a = (1 − Lα γ)/(2γ), rearranging proves Eq. (28).
   It remains to connect the selected projected step to first-order stationarity. A global projection onto a closed set
supplies a proximal normal, so

                                                 zm − αm+1 ∈ NA
                                                              P
                                                                (αm+1 ).                                         (B.9)

The proximal normal cone is a cone and is contained in the limiting normal cone. Therefore
                                               zm − αm+1
                                     nm+1 ≜              = Rm − Gm ∈ NA (αm+1 ).                                (B.10)
                                                   γ
Using this particular normal vector, Eq. (20), and em = Gm − ∇ϕ(αm ), we have

                                          s(αm+1 ) ≤ ∥∇ϕ(αm+1 ) + nm+1 ∥2                                       (B.11)
                                                     ≤ (1 + Lα γ)∥Rm ∥2 + ∥em ∥2 .                              (B.12)

The inequality (x + y)2 ≤ 2x2 + 2y2 , followed by averaging, Eq. (21), and Eq. (28), proves Eq. (29).
   Finally, if em = 0, the inequality preceding Young’s inequality gives directly

                                               a∥dm ∥22 ≤ ϕ(αm ) − ϕ(αm+1 ).                                    (B.13)

Telescoping this sharper inequality proves Eq. (30); Eq. (31) then follows from s(αm+1 ) ≤ (1 + Lα γ)∥Rm ∥2 . This
completes the proof.

Appendix B.2. Analysis for Corollary 5.1
                                                             t , α = αt , and γ = γt . The exact update is
Proof. For the convex corollary, abbreviate f = ft(k) , C = C(k)  ∗   (k)∗


                                            αm+1 = ProjC (αm − γ∇ f (αm )) .                                    (B.14)

                                                              22
                                         / Procedia Computer Science 00 (2026) 1–26                                 23

Because C is closed and convex, its projection variational inequality gives, for every α ∈ C,
                                                               1
                                   ⟨∇ f (αm ), αm+1 − α⟩ ≤       ⟨αm − αm+1 , αm+1 − α⟩ .                       (B.15)
                                                               γ
Convexity and Lα -smoothness of f , together with γ ≤ 1/Lα , imply
                                                                             1
                             f (αm+1 ) − f (α∗ ) ≤ ⟨∇ f (αm ), αm+1 − α∗ ⟩ +   ∥αm+1 − αm ∥22                   (B.16)
                                                                            2γ
                                                    1 (︂                              )︂
                                                 ≤       ∥αm − α∗ ∥22 − ∥αm+1 − α∗ ∥22 .                        (B.17)
                                                   2γ
Applying Eq. (B.15) with α = αm and using smoothness also shows that f (αm+1 ) ≤ f (αm ). Therefore, summing Eq.
(B.17) over m = 1, . . . , M gives
                                                                    M
                                                           )︁ ∑︂(︁
                                     M f (α M+1 ) − f (α∗ ) ≤      f (αm+1 ) − f (α∗ )
                                      (︁                                               )︁
                                                                                                                (B.18)
                                                                    m=1
                                                                    ∥α1 − α∗ ∥22
                                                                ≤                .                              (B.19)
                                                                        2γ

Since f = ϵu,t
           (k)
               and both α1 and α∗ belong to C, the diameter bound gives Eq. (33).


Appendix C. Analysis for Theorem 5.2

   In this section, we analyze the average-stationarity guarantee of our proposed algorithm. The averaged stochastic
gradient at round t is denoted by gt .

Lemma C.1. Let Assumption 5.2 and Assumption 5.3 hold, and choose 0 < η ≤ 1/(4LF ). Then
                                  η
                                    E[∥∇F(Wt−1 )∥2 ] ≤ E[F(Wt−1 ) − F(Wt )] + LF η2 σ2g
                                  2                      (︄       )︄
                                                            1
                                                       +      + LF E[∥∆t ∥2 ].                                   (C.1)
                                                            η


   With the above lemma, we are ready to prove Theorem 5.2.

Appendix C.1. Analysis for Lemma C.1
Proof. Let qt = ∇F(Wt−1 ). By the LF -smoothness of F and the update Wt − Wt−1 = −ηgt + ∆t ,
                                                                           LF
                            F(Wt ) ≤ F(Wt−1 ) − η⟨qt , gt ⟩ + ⟨qt , ∆t ⟩ +    ∥ − ηgt + ∆t ∥2                    (C.2)
                                                                            2
                                   ≤ F(Wt−1 ) − η⟨qt , gt ⟩ + ⟨qt , ∆t ⟩ + LF η2 ∥gt ∥2 + LF ∥∆t ∥2 .            (C.3)

 Here, Ft−1 denotes the history σ-algebra containing W0 and all randomness revealed through round t − 1. Hence Wt−1
and qt = ∇F(Wt−1 ) are Ft−1 -measurable, while gt retains the stochasticity introduced at round t. The unbiasedness and
bounded-variance conditions imply

                                              E[⟨qt , gt ⟩ | Ft−1 ] = ∥qt ∥2 ,                                   (C.4)
                                                        2
                                                E[∥gt ∥ | Ft−1 ] ≤ ∥qt ∥   2
                                                                               + σ2g .                           (C.5)


                                                               23
                                           / Procedia Computer Science 00 (2026) 1–26                                     24

No zero-mean assumption is imposed on ∆t . Instead, Young’s inequality gives
                                                                η         1
                                                 ⟨qt , ∆t ⟩ ≤     ∥qt ∥2 + ∥∆t ∥2 .                                    (C.6)
                                                                4         η
Taking the conditional expectation of Eq. (C.3) and using η ≤ 1/(4LF ), we obtain
                                                                        η
                                       E[F(Wt ) | Ft−1 ] ≤ F(Wt−1 ) − ∥qt ∥2 + LF η2 σ2g                               (C.7)
                                                             (︄       )︄2
                                                                1
                                                           +      + LF E[∥∆t ∥2 | Ft−1 ].                              (C.8)
                                                                η
Taking total expectations and rearranging proves Eq. (C.1).

Appendix C.2. Analysis for Theorem 5.2
Proof. From Lemma C.1, summing over t = 1, . . . , T gives
                                   T
                                η ∑︂
                                      E[∥∇F(Wt−1 )∥2 ] ≤ F(W0 ) − E[F(WT )] + T LF η2 σ2g                              (C.9)
                                2 t=1
                                                           (︄            T
                                                                     )︄ ∑︂
                                                              1
                                                         +      + LF        E[∥∆t ∥2 ].                               (C.10)
                                                              η         t=1

 Dividing both sides by ηT/2 proves Eq. (35). Since F(WT ) ≥ F∗ , replacing E[F(WT )] by F∗ gives the stated upper
bound on the transient term. If E[∥∆t ∥2 ] ≤ ρ2 for every t, taking the limit superior gives the stationary-neighborhood
bound.

Appendix D. Measurements for Privacy Leakage and Optional Distortion Set

    We first introduce the definition of privacy leakage. The privacy leakage is measured using the gap between the
estimated dataset and the original dataset. The semi-honest attacker uses an optimization algorithm [47, 8, 45, 37] to
reconstruct the original dataset of the client given the exposed model information W.
Definition D.1 (Privacy Leakage). Let d̆(m) represent the original m-th data, and let di(m) represent the m-th data
inferred by the attacker at iteration i. Let I represent the total number of attack iterations. The privacy leakage ϵ p is
defined as
                                              ⎧     1 ∑︁I 1 ∑︁|D|   (m)  (m)
                                              ⎨ D− I i=1 |D| m=1 ||di −d̆ || , I > 0
                                              ⎪
                                         ϵp = ⎪
                                              ⎪
                                                             D                                                     (D.1)
                                              ⎪
                                              ⎩              0,                I=0
Remark: We assume that ||di(m) − d̆(m) || ∈ [0, D], where D is a positive constant. Therefore, ϵ p ∈ [0, 1].
    The precise definition for privacy leakage is introduced in Eq. (D.1), which is measured using the distance between
the recovered data and the true data. However, it would be difficult to solve the optimization problem (Eq. (7)) using
this definition directly. Instead, we derive bounds on privacy leakage using the scalar distortion intensity β(k) .
    In this appendix, the superscript (k) consistently identifies the client and the subscript t identifies the communication
round. In Lemma D.1, t is fixed and is suppressed only in the abbreviated variables introduced there. To derive an
attack-specific upper bound, fix a communication round t and client k, condition on the received model Wt−1 , and let
             B(k)
  t = {d̆ }m=1 be the actual data collection used to compute the undistorted local update, where Bt := |B̆t |. Define
B̆(k)    (m) t                                                                                    (k)     (k)

the per-example and aggregate exposed-update maps by

                                                t (d) := Wt−1 − η∇W L(Wt−1 , d),
                                              g(k)                                                                     (D.2)
                                                          1 ∑︂ (k)
                                             g(k)
                                              t   (D) :=        g (d).                                                 (D.3)
                                                         |D| d∈D t
                                                                  24
                                           / Procedia Computer Science 00 (2026) 1–26                                    25

Because the local loss is the empirical average over B̆(k)
                                                       t , the FedSGD update gives


                                                           t (B̆t ) = W̆t .
                                                          g(k)  (k)     (k)
                                                                                                                      (D.4)

The individual samples d̆(m) and di(m) below belong to the fixed client k, so their client index is suppressed. The indices
t and (k) are retained on the exposed-update maps to distinguish g(k)        (k)
                                                                    t and gt from the budget-to-intensity mapping g
                                                                                                                         (k)

used in the main text.
Assumption D.1 (Bi-Lipschitz Condition). For all original and reconstructed examples under consideration, there
exist constants 0 < ca ≤ cb such that

                                  t (d1 ) − gt (d2 )∥2 ≤ ∥d1 − d2 ∥2 ≤ cb ∥gt (d1 ) − gt (d2 )∥2 .
                             ca ∥g(k)        (k)                            (k)        (k)
                                                                                                                      (D.5)

                                                                                                           B(k)
                                                                                    i = {di }m=1 at attack iteration i,
    For the actually released local update Wt(k) and the attacker’s reconstruction B(k)   (m) t

define the aggregate matching residual

                                                                    t (Bi ) − Wt ∥2 .
                                                ri(k) (Wt(k) ) := ∥g(k) (k)    (k)
                                                                                                                      (D.6)



Assumption D.2 (Sublinear Aggregate Matching Residual). For the fixed round, client, actual update batch, attack
protocol, and selected attack horizon I ≥ 1, assume that there exist c2 > 0 and p ∈ (0, 1) such that
                                           I
                                          ∑︂
                                                ri(k) (Wt(k) ) ≤ c2 I p      almost surely.                           (D.7)
                                          i=1

 When one common leakage score is used over an optimization feasible set, the same c2 and p are assumed to hold
uniformly over the protected outputs in that set. If multiple attack horizons are considered, the same constants are
additionally assumed over those horizons. For a pointwise application of the lemma below, only the realized output
Wt(k) at the selected horizon is required to satisfy Eq. (D.7). This condition is stated directly in terms of the attacker’s
matching objective and the actual release; it does not posit a dataset whose aggregate exposed update is exactly Wt(k) .

Lemma D.1. Let I ≥ 1, abbreviate W̆ (k) = W̆t(k) , and let the released update be

                                W (k) = W̆ (k) + α(k) ,          β(k) := ∥α(k) ∥2 = ∥W (k) − W̆ (k) ∥2 .              (D.8)

Under Assumptions D.1 and D.2, if
                                                                   2c2 cb p−1
                                                          β(k) ≥         I ,                                          (D.9)
                                                                    ca
then the reconstruction-based privacy leakage in Eq. (D.1) satisfies, almost surely,

                                                                 ca β(k) + c2 cb I p−1
                                                  ϵ p(k) ≤ 1 −                         .                             (D.10)
                                                                         4D


    Accordingly, for a fixed attack protocol and horizon I, we use the right-hand side of Eq. (D.10) as the attack-specific
leakage score

                                                                     ca β(k) + c2 cb I p−1
                                             ϵ p(k) (β(k) ) := 1 −                         .
                                                                             4D
This score is an upper-bound surrogate under the stated conditions, not a mechanism-independent privacy guarantee;
on configurations satisfying the lemma, the proof together with Definition D.1 also implies that it lies in [0, 1].
                                                         25
                                               / Procedia Computer Science 00 (2026) 1–26                              26

Appendix D.1. Analysis for Lemma D.1
Proof. For each attack iteration i, the lower side of the bi-Lipschitz condition and Jensen’s (equivalently, the triangle)
inequality for the average give
                                       (k)
                                    Bt                                   t    B(k)
                                  1 ∑︂                               ca ∑︂
                                             ∥di(m) − d̆(m) ∥2 ≥          ∥g(k)   (m)        (k) (m)
                                                                             t (di ) − gt (d̆ )∥2                  (D.11)
                                 B(k)
                                  t m=1                         B(k)
                                                                  t m=1
                                                                   ⃦                             ⃦
                                                              ≥ c ⃦⃦g(k) (B(k) ) − g(k) (B̆(k) )⃦⃦ .
                                                                     a        t        i          t     t      2
                                                                                                                   (D.12)

Using Eq. (D.4), W (k) = W̆ (k) + α(k) , and the reverse triangle inequality, we further obtain
                            ⃦                         ⃦
                               t (Bi ) − gt (B̆t )⃦2 = ca ∥gt (Bi ) − W̆ ∥2
                        ca ⃦⃦g(k)  (k)      (k)   (k) ⃦         (k) (k)        (k)
                                                                                                                   (D.13)
                                                        ≥ ca ∥W (k) − W̆ (k) ∥2 − ∥g(k) (k)    (k) )︁
                                                             (︁
                                                                                    t (Bi ) − W ∥2                 (D.14)
                                                            = ca β − ca ri(k) (W (k) )
                                                                     (k)
                                                                                                                   (D.15)
                                                            ≥ ca β(k) − cb ri(k) (W (k) ),                         (D.16)

where the last inequality uses ri(k) (W (k) ) ≥ 0 and ca ≤ cb .
   Averaging over I iterations and applying Eq. (D.7) yields
                                                                                     (k)
                                                                   I   Bt
                                                              1   ∑︂ 1 ∑︂
                                             D(1 − ϵ p(k) ) =                              ∥di(m) − d̆(m) ∥2       (D.17)
                                                             I i=1 B(k)
                                                                    t m=1
                                                                                      I
                                                                              cb ∑︂ (k) (k)
                                                          ≥ ca β(k) −               r (W )                         (D.18)
                                                                               I i=1 i
                                                          ≥ ca β(k) − c2 cb I p−1 .                                (D.19)

Set A = ca β(k) and B = c2 cb I p−1 . The stated lower bound on β(k) implies A ≥ 2B, and hence
                                                                         A A+B
                                                         A−B≥              ≥   .                                   (D.20)
                                                                         2   4
Consequently,

                                                                     ca β(k) + c2 cb I p−1
                                                  D(1 − ϵ p(k) ) ≥                         ,                       (D.21)
                                                                              4
which is equivalent to Eq. (D.10).




                                                                         26

